Subgraph Federated Learning via Spectral Methods

We consider the problem of federated learning (FL) with graph-structured data distributed across multiple clients. In particular, we address the prevalent scenario of interconnected subgraphs, where interconnections between clients significantly influence the learning process. Existing approaches suffer from critical limitations, either requiring the exchange of sensitive node embeddings, thereby posing privacy risks, or relying on computationally-intensive steps, which hinders scalability. To tackle these challenges, we propose FedLap, a novel framework that leverages global structure information via Laplacian smoothing in the spectral domain to effectively capture inter-node dependencies while ensuring privacy and scalability. We provide a formal analysis of the privacy of FedLap, demonstrating that it preserves privacy. Notably, FedLap is the first subgraph FL scheme with strong privacy guarantees. Extensive experiments on benchmark datasets demonstrate that FedLap achieves competitive or superior utility compared to existing techniques.

==> Figures/Cora_clients.csv <==
,fedpub,fedgcn2,flga_GNN,flga_DGCN_F+S_DGCN,flga_DGCN_F+S_Laplacian,flga_DGCN_F+S_Arnoldi
5,67.378,81.568,66.286,79.662,80.111,79.916
10,59.063,81.626,64.511,79.56,80.08800000000001,79.456
15,52.019000000000005,81.429,63.502,79.47800000000001,79.995,79.16
20,46.272999999999996,81.765,63.022999999999996,79.514,80.049,78.79
25,41.802,81.66600000000001,63.483000000000004,79.12700000000001,79.79,78.334
30,37.799,81.521,63.18,78.758,79.52,77.967
35,35.699999999999996,81.858,63.477,78.669,79.223,77.775
40,33.615,81.16,61.196,77.863,78.629,76.88199999999999
45,31.318,81.446,59.260999999999996,76.681,78.08699999999999,76.313


==> Figures/Cora_r2.csv <==
,0.1,0.2,0.3,0.4,0.5
10,68.26,73.08,75.06,76.18,77.22
30,70.14,75.27,77.29,78.29,79.16
50,72.58,77.46,79.23,80.44,81.03
70,73.21,78.38,80.12,81.43,82.33
90,74.37,79.36,81.42,82.13,82.82
110,74.96,80.09,82.24,82.9,83.8
130,75.41,80.36,82.42,83.18,83.77
150,76.6,80.82,82.92,83.72,84.46
170,76.67,80.98,82.9,83.8,84.45
190,77.49,81.46,83.13,84.13,85.0
210,77.64,81.7,83.38,84.58,85.0


==> Figures/chameleon_training.csv <==
,fedpub,fedgcn2,flga_GNN,flga_DGCN_F+S_DGCN,flga_DGCN_F+S_Laplacian,flga_DGCN_F+S_Arnoldi
0.05,32.027,43.234,32.275999999999996,44.403,30.016,46.607
0.1,35.717999999999996,51.603,38.702999999999996,55.539,32.782,54.466
0.15,37.433,54.858,41.409,58.35,35.205999999999996,58.433
0.2,38.388,57.153,43.443,61.175000000000004,36.626999999999995,60.95399999999999
0.25,39.706,59.587,45.177,62.895999999999994,37.543,63.417
0.3,40.278000000000006,60.699000000000005,46.011,63.634,38.335,65.131
0.35,41.134,61.89,47.059,64.601,38.658,66.648
0.4,42.103,63.205,48.601,65.027,39.809,67.702
0.45,42.712,63.61599999999999,49.502,65.43299999999999,39.365,68.53
0.5,42.824,64.405,49.774,65.402,39.091,69.22500000000001


==> Figures/data/TPR_precision_data_Photo.csv <==
Threshold,TPR_r_50,FPR_r_50,Precision_r_50,TPR_Precision_r_50,TPR_r_100,FPR_r_100,Precision_r_100,TPR_Precision_r_100,TPR_r_150,FPR_r_150,Precision_r_150,TPR_Precision_r_150,TPR_r_200,FPR_r_200,Precision_r_200,TPR_Precision_r_200,TPR_r_250,FPR_r_250,Precision_r_250,TPR_Precision_r_250
-10.0,1.0,1.0,0.008140224233677433,1.0081402242336774,1.0,0.9999999999998032,0.008140224233679022,1.008140224233679,0.9999999999997385,0.9999999927431694,0.00814022429226669,1.0081402242920052,0.9999999999529239,0.9999985929259217,0.008140235593974405,1.0081402355468982,0.9999999989682229,0.9999668345670714,0.008140492010567005,1.0081404909787899
-9.9,1.0,1.0,0.008140224233677433,1.0081402242336774,1.0,0.9999999999996483,0.008140224233680273,1.0081402242336803,0.999999999999581,0.999999989453164,0.008140224318828793,1.0081402243184099,0.9999999999319765,0.9999981551619435,0.008140239128305957,1.0081402390602825,0.9999999985991536,0.9999591176824494,0.008140554317988623,1.008140552917142
-9.8,1.0,1.0,0.008140224233677433,1.0081402242336774,1.0,0.9999999999993756,0.008140224233682474,1.0081402242336825,0.9999999999993312,0.999999984733373,0.008140224356934185,1.0081402243562654,0.9999999999020074,0.9999975884433248,0.008140243703747321,1.0081402436057547,0.9999999981026837,0.9999497246338084,0.00814063015994559,1.0081406282626293
-9.700000000000001,1.0,1.0,0.008140224233677433,1.0081402242336774,0.9999999999999999,0.9999999999988982,0.008140224233686327,1.0081402242336863,0.9999999999989369,0.9999999779904754,0.008140224411372896,1.0081402244103097,0.999999999859264,0.9999968570633683,0.008140249608567976,1.008140249467832,0.9999999974364964,0.9999383197839621,0.008140722247105062,1.0081407196836014
-9.600000000000001,1.0,1.0,0.008140224233677433,1.0081402242336774,0.9999999999999999,0.9999999999980677,0.008140224233693033,1.008140224233693,0.9999999999983167,0.9999999683971758,0.00814022448882382,1.0081402244871405,0.999999999798491,0.9999959161129438,0.008140257205328764,1.0081402570038198,0.9999999965447974,0.9999245066886469,0.008140833781472826,1.0081408303262702
-9.500000000000002,1.0,1.0,0.008140224233677433,1.0081402242336774,0.9999999999999998,0.9999999999966317,0.008140224233704627,1.0081402242337043,0.9999999999973458,0.9999999548050593,0.008140224598558208,1.008140224595904,0.9999999997123518,0.9999947093039292,0.008140266948452773,1.0081402666608046,0.9999999953542175,0.9999078184353988,0.008140968534575861,1.0081409638887933
-9.400000000000002,1.0,1.0,0.008140224233677433,1.0081402242336774,0.9999999999999996,0.9999999999941642,0.008140224233724548,1.008140224233724,0.9999999999958317,0.9999999356270376,0.008140224753388598,1.0081402247492202,0.9999999995906383,0.9999931663304422,0.008140279405527601,1.008140278996166,0.9999999937685309,0.9998877067164671,0.008141130935942514,1.0081411247044734
-9.300000000000002,1.0,1.0,0.008140224233677433,1.0081402242336774,0.9999999999999992,0.9999999999899508,0.008140224233758563,1.0081402242337578,0.9999999999934807,0.9999999086795572,0.008140224970942555,1.0081402249644231,0.9999999994191932,0.9999911996830679,0.008140295283023737,1.0081402947022169,0.9999999916618704,0.9998635295201713,0.008141326172843279,1.0081413178347136
-9.200000000000003,1.0,1.0,0.008140224233677433,1.0081402242336774,0.9999999999999986,0.9999999999828005,0.008140224233816289,1.0081402242338149,0.9999999999898449,0.9999998709718466,0.00814022527536385,1.0081402252652087,0.999999999178447,0.999988700818929,0.008140315457213715,1.0081403146356607,0.9999999888700325,0.9998345373237425,0.008141560302276824,1.0081415491723094
-9.100000000000003,1.0,1.0,0.008140224233677433,1.0081402242336774,0.9999999999999972,0.999999999970742,0.008140224233913638,1.0081402242339108,0.9999999999842458,0.9999998184258292,0.008140225699573268,1.008140225683819,0.9999999988414376,0.9999855355770185,0.008140341011185413,1.008140339852623,0.9999999851793704,0.9997998576712765,0.008141840376195125,1.0081418255555654
-9.000000000000004,1.0,1.0,0.008140224233677433,1.0081402242336774,0.9999999999999949,0.9999999999505317,0.008140224234076796,1.0081402242340718,0.9999999999756589,0.9999997455057577,0.008140226288258006,1.008140226263917,0.9999999983711403,0.9999815387138046,0.008140373278959695,1.0081403716501,0.9999999803126457,0.9997584780233553,0.008142174580956068,1.0081421548936018
-8.900000000000004,1.0,1.0,0.008140224233677433,1.0081402242336774,0.9999999999999905,0.9999999999168693,0.00814022423434855,1.008140224234339,0.9999999999625442,0.9999996447309432,0.00814022710180453,1.0081402270643487,0.999999997716879,0.9999765074188454,0.008140413897846671,1.0081404116147257,0.9999999739110574,0.9997092267705675,0.008142572391969772,1.0081425463030271
-8.800000000000004,1.0,1.0,0.008140224233677433,1.0081402242336774,0.9999999999999825,0.9999999998611486,0.008140224234798371,1.0081402242347808,0.9999999999425974,0.9999995060379343,0.008140228221446366,1.0081402281640437,0.9999999968095221,0.9999701936542327,0.008140464870304532,1.0081404616798266,0.9999999655114862,0.9996507523120133,0.008143044744463842,1.00814301025595
-8.700000000000005,1.0,1.0,0.008140224233677433,1.0081402242336774,0.9999999999999678,0.9999999997694881,0.008140224235538318,1.0081402242355062,0.9999999999123846,0.9999993159499031,0.00814022975596757,1.0081402296683522,0.9999999955550731,0.9999622951453683,0.008140528636698492,1.0081405241917716,0.9999999545177595,0.9995815001123254,0.008143604221231232,1.0081435587389906
-8.600000000000005,1.0,1.0,0.008140224233677433,1.0081402242336774,0.9999999999999415,0.9999999996196416,0.00814022423674796,1.0081402242366895,0.9999999998668122,0.9999990565005356,0.008140231850387071,1.0081402317171992,0.9999999938261483,0.9999524448342387,0.008140608160491999,1.0081406019866404,0.9999999401644782,0.9994996876672195,0.008144265258140647,1.0081442054226188
-8.500000000000005,1.0,1.0,0.008140224233677433,1.0081402242336774,0.9999999999998942,0.999999999376193,0.008140224238713174,1.0081402242386073,0.9999999997983562,0.9999987038471145,0.008140234697150646,1.0081402344955068,0.9999999914506907,0.9999401985904232,0.008140707027535065,1.0081406984782257,0.9999999214716127,0.9994032773284928,0.008145044368082749,1.0081449658396955
-8.400000000000006,1.0,1.0,0.008140224233677433,1.0081402242336774,0.9999999999998097,0.9999999989831276,0.008140224241886084,1.0081402242416957,0.9999999996959515,0.9999982264923883,0.008140238550479002,1.0081402382464306,0.9999999881970728,0.9999250209601079,0.008140829561241177,1.008140817758314,0.9999998971876805,0.9992899469651102,0.008145960383895185,1.0081458575715756
-8.300000000000006,1.0,1.0,0.008140224233677433,1.0081402242336774,0.9999999999996599,0.9999999983524328,0.00814022424697708,1.008140224246637,0.999999999543397,0.9999975830169215,0.008140243744664682,1.0081402432880617,0.9999999837545059,0.9999062687200383,0.008140980955560493,1.0081409647100665,0.999999865718852,0.9991570584678726,0.008147034720656145,1.0081469004395083
-8.200000000000006,1.0,1.0,0.008140224233677433,1.0081402242336774,0.9999999999993961,0.9999999973467275,0.008140224255094974,1.008140224254491,0.9999999993170745,0.9999967192025971,0.008140250717279925,1.0081402500343544,0.9999999777073735,0.9998831719923836,0.008141167427757537,1.008141145135131,0.99999982504076,0.9990016241414145,0.008148291657560803,1.0081481166983208
-8.100000000000007,1.0,1.0,0.008140224233677433,1.0081402242336774,0.999999999998934,0.9999999957529815,0.008140224267959089,1.008140224266893,0.9999999989827036,0.9999955644034599,0.008140260038454746,1.0081402590211583,0.9999999695017211,0.9998548126688172,0.008141396393080392,1.0081413658948015,0.9999997725891276,0.9988202710691162,0.008149758639400078,1.0081495312285278
-8.000000000000007,1.0,1.0,0.008140224233677433,1.0081402242336774,0.9999999999981297,0.9999999932430356,0.0081402242882178,1.0081402242863475,0.9999999984907473,0.9999940269919038,0.008140272447611745,1.0081402709383591,0.999999958401673,0.9998200998886996,0.008141676663459451,1.0081416350651324,0.9999997051245386,0.99860920358401,0.008151466597449596,1.0081511717219882
-7.9000000000000075,1.0,1.0,0.008140224233677433,1.0081402242336774,0.9999999999967387,0.9999999893147181,0.00814022431992365,1.0081402243166624,0.9999999977699345,0.9999919886760937,0.008140288899302456,1.008140286669237,0.999999943432951,0.9997777423182098,0.008142018672390321,1.0081419621053413,0.9999996185657467,0.9983641640318522,0.00815345028935329,1.0081530688551
-7.800000000000008,1.0,0.9999999999999999,0.008140224233677435,1.0081402242336774,0.9999999999943476,0.999999983204655,0.008140224369236757,1.0081402243635844,0.9999999967181763,0.9999892974483802,0.008140310620081345,1.0081403073382575,0.9999999233099522,0.9997262169857766,0.008142434728130442,1.0081423580380826,0.9999995077848365,0.9980803920710644,0.008155748657356228,1.0081552564421927
-7.700000000000008,1.0,0.9999999999999998,0.008140224233677435,1.0081402242336774,0.9999999999902631,0.9999999737600949,0.008140224445458795,1.0081402244357218,0.9999999951898818,0.9999857588843282,0.008140339178676641,1.0081403343685584,0.9999998963419492,0.9996637344454722,0.008142939297266368,1.0081428356392155,0.9999993663562803,0.9977525828178153,0.008158405204011978,1.0081577715602923
-7.6000000000000085,1.0,0.9999999999999996,0.008140224233677436,1.0081402242336774,0.9999999999833291,0.9999999592518561,0.00814022456254177,1.0081402245458708,0.9999999929783367,0.9999811254680758,0.008140376572071046,1.0081403695504079,0.9999998603128841,0.9995882000654533,0.008143549320581664,1.0081434096334658,0.9999991862504704,0.9973748442126376,0.008161468384268976,1.0081606546347393
-7.500000000000009,1.0,0.9999999999999988,0.008140224233677443,1.0081402242336774,0.999999999971631,0.9999999371033432,0.008140224741273567,1.0081402247129045,0.9999999897913358,0.999975083572488,0.00814042533048649,1.0081404151218223,0.9999998123279048,0.9994971712743507,0.008144284562969251,1.0081440968908741,0.9999989574606098,0.996940654056873,0.008164992012637094,1.0081639494732468
-7.400000000000009,1.0,0.9999999999999971,0.008140224233677457,1.0081402242336774,0.9999999999520177,0.99999990350086,0.008140225012420392,1.008140224964438,0.999999985217651,0.9999672376727206,0.008140488644669729,1.0081404738623208,0.9999997486181775,0.9993878106460115,0.00814516799888277,1.0081449166170604,0.9999986675498992,0.9964428172420158,0.00816903568395972,1.008167703233859
-7.30000000000001,1.0,0.9999999999999931,0.008140224233677489,1.0081402242336774,0.9999999999193379,0.9999998528373708,0.008140225421211669,1.0081402253405496,0.9999999786811111,0.9999570913204306,0.008140570519292002,1.0081405492004032,0.9999996642935768,0.9992568347633423,0.008146226234507118,1.008145890528084,0.9999983011037322,0.9958734237714919,0.008173665206178415,1.0081719663099107
-7.20000000000001,1.0,0.9999999999999837,0.008140224233677565,1.0081402242336777,0.9999999998652239,0.9999997769244431,0.008140226033692998,1.008140225898917,0.9999999693780209,0.9999440243544379,0.008140675956694812,1.0081406453347157,0.999999553030528,0.9991004588762333,0.00814748996744901,1.008147042997977,0.9999978390690866,0.995223808251229,0.00817895304338766,1.0081767921124742
-7.10000000000001,1.0,0.9999999999999616,0.008140224233677744,1.0081402242336777,0.999999999776174,0.9999996638841415,0.0081402269456575,1.0081402267218316,0.9999999561922907,0.9999272657740753,0.008140811175621415,1.0081407673679121,0.9999994066795147,0.9989143374574748,0.008148994484307694,1.0081484011638224,0.9999972579604401,0.994484511600924,0.008184978767446394,1.0081822367278865
-7.000000000000011,0.9999999999999999,0.9999999999999107,0.008140224233678151,1.008140224233678,0.9999999996305426,0.9999994966026867,0.008140228295106742,1.0081402279256493,0.9999999375809016,0.9999058616562131,0.00814098386995199,1.0081409214508534,0.9999992147734826,0.9986935008647403,0.008150780195990092,1.0081499949694728,0.9999965289083347,0.9936452458104367,0.008191829516451471,1.0081883584247862
-6.900000000000011,0.9999999999999998,0.9999999999997953,0.008140224233679084,1.0081402242336788,0.999999999393856,0.9999992505890339,0.008140230279502845,1.0081402296733588,0.9999999114201011,0.9998786374589288,0.008141203512789266,1.0081411149328905,0.9999989639145138,0.9984322884362907,0.008152893210094025,1.0081518571246078,0.9999956165231265,0.9926948626332341,0.008199600458494664,1.0081952169816213
-6.800000000000011,0.9999999999999996,0.9999999999995359,0.008140224233681177,1.0081402242336808,0.9999999990115694,0.9999988910322022,0.008140233179469453,1.0081402321910389,0.9999998747998848,0.9998441540275633,0.008141481711496286,1.008141356511381,0.999998637011628,0.9981242784827729,0.008155385939112145,1.0081540229507402,0.9999944775424946,0.9916213271691511,0.008208395259327064,1.0082028728018217
-6.700000000000012,0.9999999999999989,0.9999999999989612,0.008140224233685812,1.0081402242336848,0.9999999983979466,0.9999983687889897,0.008140237391097857,1.0081402357890445,0.9999998237507454,0.9998006566064892,0.00814183261944273,1.0081416563701882,0.9999982123373172,0.9977622157865879,0.00815831774262582,1.008156530079943,0.9999930592268983,0.9904116973396546,0.00821832655284852,1.0082113857797468
-6.600000000000012,0.9999999999999972,0.9999999999977026,0.00814022423369596,1.0081402242336932,0.9999999974191087,0.9999976149562639,0.008140243469634992,1.0081402408887437,0.9999997528821891,0.9997460161668754,0.008142273410242056,1.0081420262924312,0.9999976623643516,0.9973379373824198,0.008161755601085195,1.0081594179654367,0.9999912974624,0.989052110297945,0.008229516413728833,1.0082208138761288
-6.500000000000012,0.9999999999999933,0.9999999999949813,0.0081402242337179,1.0081402242337112,0.9999999958673758,0.9999965335868172,0.00814025218809169,1.0081402480554675,0.9999996549069378,0.9996776623920793,0.008142824820129693,1.0081424797270675,0.9999969523374431,0.9968422975656552,0.008165774818234342,1.0081627271556775,0.9999891145250791,0.987527776841224,0.00824209683195252,1.0082312113570315
-6.400000000000013,0.999999999999984,0.9999999999891696,0.008140224233764749,1.0081402242337487,0.9999999934227065,0.9999949919924076,0.008140264615231112,1.0081402580379377,0.999999520017847,0.9995925077233152,0.008143511763814115,1.008143031781661,0.9999960385264279,0.9962650932568798,0.008170459748768354,1.0081664982751963,0.9999864164556953,0.9858229849009356,0.008256210189658806,1.0082426266453541
-6.300000000000013,0.9999999999999625,0.9999999999769112,0.008140224233863548,1.008140224233826,0.9999999895951627,0.9999928079398577,0.0081402822184958,1.0081402718136585,0.9999993350761197,0.9994868619644319,0.008144364028602566,1.0081436991047223,0.9999948660986904,0.995594991036999,0.00817590454743292,1.0081707706461234,0.9999830899873283,0.9839211131764922,0.008272009741318167,1.0082550997286466
-6.2000000000000135,0.9999999999999128,0.9999999999513753,0.008140224234069323,1.008140224233982,0.9999999836396776,0.9999897328843076,0.008140306998719189,1.0081402906383967,0.9999990825591132,0.9993563370813827,0.008145417050841246,1.0081444996099544,0.9999933665385249,0.9948194573546123,0.008182213935528494,1.0081755804740533,0.9999789989624724,0.981804655946801,0.008289660099039423,1.008268659061512
-6.100000000000014,0.9999999999998,0.9999999998988379,0.008140224234492599,1.0081402242342927,0.9999999744307082,0.9999854301971222,0.008140341664948982,1.0081403160956572,0.9999987392036228,0.9991957420143845,0.008146712777703362,1.0081454519813262,0.9999914545300149,0.9939246935902012,0.008189503980692037,1.0081809585107069,0.9999739801695762,0.9794552600399589,0.008309337725626685,1.0082833178952029
-6.000000000000014,0.9999999999995468,0.9999999997920845,0.008140224235352475,1.0081402242348994,0.9999999602792288,0.9999794471350802,0.008140389859379355,1.0081403501386081,0.9999982742656678,0.9989989675532944,0.008148300616106167,1.008146574881774,0.9999890242077728,0.9928955778348633,0.008197902885928731,1.0081869270937016,0.999967838522348,0.9768537748632223,0.008331231438891844,1.00829906996124
-5.900000000000015,0.9999999999989851,0.9999999995778489,0.008140224237077671,1.0081402242360629,0.9999999386674968,0.9999711790646851,0.008140456444226585,1.0081403951117234,0.9999976473001629,0.9987588616128509,0.008150238469051677,1.0081478857692145,0.9999859446665841,0.9917156153985657,0.008207551784179569,1.0081934964507637,0.9999603414984346,0.9739803162916033,0.008355542931661573,1.0083158844300961
-5.800000000000015,0.9999999999977549,0.9999999991532309,0.008140224240496088,1.008140224238251,0.9999999058674678,0.9999598242055414,0.008140547864348492,1.0081404537318164,0.9999968053431202,0.9984670955861876,0.008152593857993296,1.0081493992011135,0.9999820546066925,0.9903669001974895,0.00821860553525833,1.0082006601419509,0.9999512127474345,0.9708143450835277,0.008382487312883082,1.0083337000603176
-5.700000000000015,0.9999999999950937,0.9999999983220389,0.008140224247185612,1.0081402242422792,0.9999998563958853,0.9999443268975802,0.008140672601439511,1.0081405289973249,0.9999956793548603,0.9981140228526882,0.008155445127978337,1.0081511244828387,0.9999771559762907,0.988830089274932,0.008231233522786208,1.0082083894990768,0.999940124771809,0.9673347603357283,0.008412293676214983,1.008352418448024
-5.600000000000016,0.9999999999894083,0.9999999967150939,0.008140224260114121,1.0081402242495223,0.9999997822419336,0.9999233071400279,0.008140841737640132,1.0081406239795738,0.9999941797548597,0.997688530967814,0.00815888273037011,1.0081530624852297,0.9999710064569142,0.9870843927781927,0.008245620449798674,1.0082166269067128,0.9999266905782854,0.9635200083074014,0.008445205703472921,1.0083718962817583
-5.500000000000016,0.9999999999774121,0.9999999936467983,0.008140224284790562,1.0081402242622026,0.9999996717807433,0.9998949739112318,0.008141069648260953,1.0081407414290042,0.9999921908470965,0.9971778895633464,0.008163010575998298,1.0081552014230948,0.9999633106211636,0.9851075817376789,0.008261967132992593,1.0082252777541563,0.9999104541920456,0.9593482067367166,0.008481482311270624,1.0083919365033163
-5.400000000000016,0.9999999999524132,0.9999999878606449,0.008140224331305899,1.008140224283719,0.9999995082565333,0.9998570195783565,0.00814137484488586,1.0081408831014191,0.99998956389898,0.9965675965288683,0.00816794744972585,1.0081575113487058,0.999953709575812,0.982876015967191,0.00828049129710742,1.0082342008729195,0.999890879921613,0.9547972845428391,0.008521398350142855,1.0084122782717557
-5.300000000000017,0.9999999999009618,0.9999999770841075,0.008140224417899829,1.0081402243188615,0.9999992676810734,0.9998064925701745,0.008141780991202576,1.008141048672276,0.9999861085971569,0.995841225618243,0.008173828475773425,1.0081599370729304,0.9999417688873571,0.9803646943196158,0.008301428372668687,1.0082431972600259,0.9998673402591858,0.949845136556207,0.008565245366348086,1.0084325856255338
-5.200000000000017,0.9999999997963772,0.9999999572613025,0.00814022457710398,1.0081402243734812,0.999998915944513,0.999739645445336,0.008142318114304038,1.008141234058817,0.9999815825598977,0.9949802792138109,0.008180806621836538,1.0081623891817342,0.9999269645719701,0.9775473293844974,0.008325032302231649,1.0082519968742016,0.9998391022995433,0.9444697926521523,0.008613332437418058,1.0084524347369614
-5.100000000000017,0.9999999995864177,0.9999999212492771,0.0081402248661685,1.0081402244525863,0.999998404874236,0.9996517555778223,0.008143024033685749,1.0081414289079218,0.9999756785387823,0.9939640505678844,0.008189054229198483,1.0081647327679808,0.9999086669182188,0.9743964484987525,0.008351576362307822,1.0082602432805265,0.9998053125609327,0.9386496003819911,0.008665987093345913,1.0084712996542786
-5.000000000000018,0.999999999170124,0.9999998566352865,0.008140225384498314,1.0081402245546223,0.9999976669009192,0.9995369159396629,0.00814394602850638,1.0081416129294256,0.9999680088927497,0.9927695004042696,0.008198764555810515,1.0081667734485602,0.9998861218996745,0.9708835226561598,0.00838135401029082,1.0082674759099652,0.9997649800939,0.9323634199060842,0.008723556336083974,1.008488536429984
-4.900000000000018,0.9999999983549307,0.9999997421361638,0.00814022630237829,1.008140224657309,0.9999966078968748,0.9993877939293858,0.008145142760673352,1.0081417506575483,0.9999580868662707,0.9913711532771972,0.008210153319792971,1.0081682401860637,0.9998584299263971,0.9669791245438623,0.008414679767871337,1.0082731096942683,0.9997169577692846,0.9255908297402868,0.008786407770760818,1.0085033655400455
-4.8000000000000185,0.9999999967783433,0.9999995417469522,0.0081402279075848,1.0081402246859281,0.9999950976376305,0.9991953569139277,0.008146686466798829,1.0081417841044293,0.9999453041519129,0.9897410195237152,0.008223460232096741,1.0081687643840096,0.999824521680331,0.9626531165056665,0.008451890154594426,1.0082764118349254,0.9996599216449512,0.9183123415364696,0.008854930862732388,1.0085148525076837
-4.700000000000019,0.9999999937669186,0.9999991953746933,0.008140230679870254,1.008140224446789,0.9999929572013107,0.9989485641596596,0.008148665425955258,1.008141622627266,0.9999289041677438,0.9878485489788948,0.008238950509209836,1.0081678546769537,0.9997831307809159,0.9578748687352344,0.008493344687318386,1.0082764754682343,0.9995923483227369,0.9105096218355715,0.008929538335264883,1.0085218866580017
-4.600000000000019,0.9999999880859483,0.9999986040739051,0.008140235408152143,1.0081402234941004,0.9999899424600439,0.9986340261558603,0.00815118670246155,1.0081411291625055,0.9999079504342774,0.9856606228207444,0.008256916359815587,1.008164866794093,0.9997327630348897,0.9526135074425258,0.008539426963340696,1.0082721899982303,0.9995124902229499,0.9021657184644687,0.009010667723322041,1.008523157946272
-4.5000000000000195,0.9999999775014667,0.999997607130721,0.008140243372003777,1.0081402208734704,0.9999857226324738,0.9982356340015589,0.008154379153807597,1.0081401017862814,0.9998812893968897,0.9831415899433599,0.008277678443176758,1.0081589678400664,0.9996716620395996,0.9468381921216983,0.008590545846828628,1.0082622078864283,0.9994183487239983,0.8932652890024576,0.009098783099612989,1.0085171318236112
-4.40000000000002,0.9999999580248629,0.9999959470509512,0.008140256618254495,1.0081402146431173,0.9999798526569477,0.9977341635387603,0.008158396683597585,1.0081382493405453,0.999847507011301,0.9802533540940335,0.008301587301655897,1.008149094312957,0.9995977709334222,0.9405184203881782,0.008647136779905017,1.008244907713327,0.9993076451397187,0.8837948285260555,0.0091943769897676,1.0085020221294863
-4.30000000000002,0.9999999226289233,0.9999932169160467,0.008140278375705858,1.0081402010046292,0.9999717379133523,0.9971068612557809,0.008163421708563183,1.0081351596219155,0.9998048783958304,0.9769555176273669,0.008329024775061887,1.0081339031708922,0.999508690121435,0.9336243581592877,0.008709663241279668,1.0082183533627147,0.9991777895370634,0.8737428936585824,0.009297972494265082,1.0084757620313285
-4.200000000000021,0.9999998590972592,0.9999887825058661,0.008140313666639318,1.0081401727638986,0.999960589572476,0.9963270216129102,0.008169668797947574,1.0081302583704237,0.9997513098592016,0.9732055871062816,0.008360405410269863,1.0081117152694714,0.9994016308505524,0.9261271922413583,0.008778618376682425,1.008180249227235,0.999025847432256,0.863100319809802,0.009410125635568117,1.008435973067824
-4.100000000000021,0.999999746475165,0.9999816689912824,0.008140370193231081,1.008140116668396,0.999945368592887,0.995363568288939,0.008177388433730741,1.0081227570266178,0.9996842726416738,0.9689592451019645,0.008396177885599303,1.0080804505272731,0.9992733645671295,0.9179995016734163,0.008854526826555263,1.0081278913936846,0.9988485044445429,0.851860428396364,0.009531427949831521,1.0083799323943743
-4.000000000000021,0.9999995492993934,0.9999703988541275,0.008140459600146416,1.0081400088995398,0.9999247161278977,0.9941806548094801,0.008186870832206502,1.0081115869601043,0.9996007277654799,0.9641706914060743,0.00843682647553636,1.0080375542410163,0.999120168062598,0.9092156434816432,0.008937946777519962,1.008058114840118,0.9986420290333287,0.8400192207908361,0.009662509343580756,1.0083045383769094
-3.9000000000000217,0.9999992083577216,0.9999527640438709,0.008140599240827393,1.008139807598549,0.9998968678648364,0.9927373029616534,0.008198449762325383,1.0080953176271619,0.9994970414834322,0.958793055472242,0.008482872587330763,1.007979914070763,0.9989377644998825,0.8997521478394546,0.009029472265087107,1.0079672367649697,0.9984022334967791,0.8275755557597857,0.009804041236911925,1.008206274733691
-3.800000000000022,0.9999986261161448,0.999925511377545,0.008140814602848594,1.0081394407189934,0.9998595496158256,0.9909871001578331,0.008212506294924283,1.0080720559107499,0.9993688909475483,0.9527788802640106,0.008534876406575747,1.007903767354124,0.9987212605157086,0.8895881170254565,0.00912973575595178,1.0078509962716604,0.9981244334677173,0.8145313072226625,0.00995674001606909,1.0080811734837865
-3.7000000000000224,0.9999976440902565,0.9998839161190718,0.008141142574633874,1.0081387866648903,0.9998098513389339,0.9888779792887568,0.008229472420254598,1.0080393237591885,0.999211159897769,0.9460806758283263,0.008593438693908764,1.0078045985916777,0.9984650797117018,0.8787056220460325,0.00923941103907857,1.0077044907507804,0.9978034062055113,0.8008914992949849,0.010121370819723476,1.0079247770252349
-3.6000000000000227,0.9999960082561556,0.9998212150018055,0.008141635757944132,1.0081376440140999,0.9997440767212497,0.986352106386897,0.008249834479607174,1.007993911200857,0.9990178243988297,0.9386515388749146,0.00865920277930933,1.007677027178139,0.9981628929801536,0.8670900903606629,0.009359216455664102,1.0075221094358178,0.9974333480501437,0.7866644157720777,0.010298751684926605,1.0077320997350703
-3.500000000000023,0.999993317017704,0.9997278673584397,0.008142368042637321,1.0081356850603413,0.9996575655361117,0.9833459023765482,0.008274136370462957,1.0079317019065748,0.9987818289346643,0.9304458324715044,0.008732856804025142,1.0075146857386894,0.9978075462578134,0.8547306778347744,0.00948991849903155,1.007297464756845,0.9970078314760572,0.7718616814625309,0.010489758080547706,1.007497589556605
-3.4000000000000234,0.999988944196643,0.9995906123924904,0.008143441655862737,1.0081323858525058,0.999544486234114,0.9797902250910038,0.0083029825031888,1.0078474687373027,0.9984949535065673,0.9214199177231686,0.008815136262892783,1.00731008976946,0.997390986461751,0.8416206178635504,0.009632335816610436,1.0070233222783613,0.9965197622577923,0.7564983130914036,0.010695327858044338,1.0072150901158365
-3.300000000000024,0.9999819269322314,0.9993912930681037,0.008144995870038316,1.0081269228022698,0.9993975966824908,0.9756107363799991,0.008337040510111176,1.007734637192602,0.9981476727741495,0.9115329270610391,0.00890682690175498,1.0070544996759045,0.9969041865333074,0.8277575405746461,0.009787343647434542,1.006691530180742,0.995961337335737,0.7405927378583113,0.010916466651660487,1.0068778039873976
-3.200000000000024,0.9999708052473013,0.9991054238584359,0.008147217495988924,1.0081180227432902,0.9992079716710182,0.970728476337607,0.008377043733674658,1.0075850154046928,0.99772900872511,0.9007475665991925,0.009008768025887041,1.006737776750997,0.9963370706968072,0.8131437551388692,0.009955878730095478,1.0062929494269026,0.9953240040471643,0.7241667781498402,0.011154253762602198,1.0064782578097664
-3.1000000000000245,0.9999533964026915,0.9987004919571814,0.00815035319464779,1.0081037495973393,0.998964696792688,0.9650606623307025,0.00842379354782665,1.0073884903405146,0.9972263788565999,0.8890309330117232,0.009121856275951882,1.006348235132552,0.9956784412256835,0.7977864885025161,0.010138944717856362,1.0058173859435398,0.99459842146358,0.7072456013628257,0.011409848564407306,1.0060082700279873
-3.000000000000025,0.9999264831661956,0.9981340006582445,0.008154723511590562,1.0080812066777862,0.9986545296157442,0.958521724551331,0.008478161594061175,1.0071326912098053,0.9966254423900903,0.8763553286203376,0.009247049928162481,1.0058724923182527,0.9949159081959137,0.7816980743058373,0.010337618139689538,1.0052535263356033,0.9937744246484858,0.6898576342872843,0.011684497469599714,1.0054589221180854
-2.9000000000000252,0.9998853910481234,0.9973512902003586,0.00816073837789553,1.0080461294260188,0.9982615307111072,0.9510245822912013,0.00854109203896157,1.0068026227500688,0.9959099476124368,0.8626990569503918,0.009385373775223546,1.0052953213876603,0.9940358238903487,0.7648960863670647,0.010553054948376262,1.004588878838725,0.9928409927180212,0.6720344420164959,0.011979541500792525,1.0048205342188137
-2.8000000000000256,0.9998234258631316,0.9962832055509946,0.008168913640199435,1.007992339503331,0.9977666690913967,0.9424821561822361,0.00861360398200842,1.006380273073405,0.995061584024071,0.8480471799893841,0.009537924644440844,1.0045995086685118,0.9930232236921398,0.7474034118838027,0.010786497699507212,1.003809721391647,0.9917862216484743,0.6538105718872942,0.012296424512665924,1.0040826461611403
-2.700000000000026,0.9997311403353459,0.9948437215032606,0.00817988800206125,1.007911028337407,0.9971474089401554,0.9328091015111932,0.00869679415957796,1.0058442030997334,0.9940598435631007,0.8323922178368972,0.009705877609314888,1.0037657211724156,0.9918617754649084,0.7292482604216974,0.011039283408254696,1.002901058873163,0.9905973028270896,0.6352233634957543,0.012636702114677684,1.0032340049417672
-2.6000000000000263,0.9995953977616315,0.9929276809898802,0.008194439604504737,1.0077898373661363,0.9963772871231789,0.9219237367556627,0.008791840102600305,1.0051691272257792,0.9928818957402789,0.8157347714266732,0.009890492951148749,1.0027723886914277,0.990533739554903,0.7104641058078126,0.011312852134144156,1.001846591689047,0.9892605083836188,0.6163127263714335,0.013002051347942337,1.002262559731561
-2.5000000000000266,0.9993982030834808,0.9904088491804233,0.008213501376400466,1.0076117044598814,0.9954254938099389,0.9097501301624485,0.008900003910945578,1.0043254977208844,0.9915024820397628,0.7980840495715598,0.010093123927846543,1.0015956059676092,0.9890199416591237,0.691089559202201,0.011608756347717988,1.0006286980068417,0.9877611843672669,0.5971208874162198,0.013394281173407512,1.0011554655406745
-2.400000000000027,0.9991152783369837,0.9871385287849109,0.008238174274409515,1.0073534526113932,0.9942564714920865,0.8962202960437186,0.009022636807455315,1.0032791082995418,0.9898938353870667,0.7794582827530845,0.010315225408277385,1.000209060795344,0.9872997608760467,0.6711681728610176,0.011928671136932467,0.9992284320129792,0.986083752844723,0.577692110710812,0.013815343832222127,0.9998990966769452
-2.3000000000000274,0.998714371633826,0.9829450148503138,0.00826973762898023,1.0069841092628062,0.9928295506350452,0.8812764421107435,0.009161184629312749,1.001990735264358,0.9880256308293466,0.759885007850414,0.010558363432410607,0.9985839942617571,0.985351135284903,0.6507481753999822,0.012274405315320583,0.9976255406002236,0.9842117239875438,0.5580723927524518,0.014267347142978084,0.9984790711305218
-2.2000000000000277,0.9981533077168099,0.977634183212899,0.008309656024481952,1.0064629637412918,0.9910986429727774,0.8648732002405182,0.009317194405200731,1.0004158373779781,0.985864973783806,0.7394012103565496,0.010824225759935024,0.996689199543741,0.9831505873785118,0.6298821406873549,0.012647913498340178,0.995798500876852,0.9821277191891342,0.5383091366018605,0.014752567804249755,0.9968802869933839
-2.100000000000028,0.9973778145011896,0.9709914985812561,0.008359582456141887,1.0057373969573316,0.9890120158614177,0.8469797662116264,0.009492322154726607,0.9985043380161444,0.983376432257357,0.7180533135173125,0.01111463347326143,0.9944910657306185,0.9806732715969401,0.6086265938083355,0.013051309218843793,0.9937245808157839,0.9798135062010599,0.5184508087764456,0.015273465774471584,0.9950869719755315
-2.0000000000000284,0.996319193976056,0.9627856897738933,0.00842135789229598,1.0047405518683519,0.9865121729291394,0.8275818697384683,0.009688342033287365,0.9962005149624268,0.9805221192959634,0.6958970071825296,0.011431553704639276,0.9919536730006028,0.9778930460691238,0.5870415588147537,0.013486879157174232,0.991379925226298,0.9772500472037786,0.49854658302288934,0.015832699804581754,0.9930827470083604
-1.9000000000000288,0.9948919465662055,0.9527742667230119,0.008497007779716891,1.0033889543459225,0.9835358672696701,0.8066834950716342,0.00990715693224724,0.9934430242019173,0.9772618315595848,0.6729969128889922,0.0117771135615244,0.9890389451211092,0.974782570462441,0.5651900541721089,0.013957098565909877,0.9887396690283509,0.9744175606269193,0.4786459753286646,0.016433144201894647,0.990850704828814
-1.8000000000000291,0.992991503492596,0.9407109454212239,0.008588736406646005,1.001580239899242,0.9800142733982116,0.7843082748775468,0.010150810632175463,0.990165084030387,0.9735532493172232,0.6494260856927495,0.012153615329208733,0.985706864646432,0.9713134315629204,0.543137542908821,0.014464647973635645,0.985778079536556,0.9712955974081503,0.45879847468384116,0.017077906906193558,0.9883735043143439
-1.7000000000000295,0.9904922683617241,0.9263549060783965,0.00869892032973221,0.9991911886914563,0.9758733429101889,0.7605004862536358,0.010421501596862065,0.986294844507051,0.9693522023014044,0.6252653574106457,0.012563553034925193,0.9819157553363296,0.9674562978597608,0.520951345430656,0.015012431256152732,0.9824687291159135,0.9678631322272571,0.4390531741783651,0.017770348960872023,0.9856334811881291
-1.6000000000000298,0.9872462122647339,0.9094816441316738,0.008830102238080463,0.9960763145028143,0.971034366078059,0.7353255875701001,0.010721598488509294,0.9817559645665683,0.9646130047455752,0.6006025300838933,0.013009630462998674,0.9776226352085738,0.963181103987584,0.49870002376067024,0.01560359516708491,0.9787846991546689,0.9640986700736279,0.4194584070141605,0.018514105462872125,0.9826127755365001
-1.5000000000000302,0.9830822999189336,0.8898949959308299,0.008984986652040622,0.9920672865709742,0.9654147573644007,0.7088702481362152,0.01105365748018235,0.9764684148445831,0.9592888615537774,0.575531432500881,0.013494780715918957,0.9727836422696963,0.958457265390897,0.4764527465798041,0.01624155042267606,0.9746988158135731,0.9599803683019325,0.4000613919260535,0.019313108074901133,0.9792934763768336
-1.4000000000000306,0.9778070408588303,0.8674397475294344,0.009166438742151183,0.9869734796009815,0.9589290769664294,0.6812418390328276,0.011420441440292438,0.9703495184067218,0.9533323459325556,0.5501508563738413,0.014022187421219181,0.9673545333537747,0.9532539230225267,0.4542786448584595,0.016929994437443488,0.9701839174599701,0.9554861741040667,0.38090789234255806,0.020171609181628317,0.975657783285695
-1.300000000000031,0.9712064522930308,0.8420140853934187,0.009377487331782362,0.9805839396248132,0.9514902930707441,0.6525673721946732,0.011824941065309133,0.9633152341360532,0.946695946974818,0.5245633921222201,0.01459530768846719,0.9612912546632851,0.9475402172786291,0.43224616807348837,0.01767293580794144,0.9652131530865706,0.9505939770778254,0.3620418933806102,0.02109420776788706,0.9716881848457125
-1.2000000000000313,0.9630496827480685,0.813581041994302,0.009621332856374374,0.9726710156044428,0.9430112806205557,0.6229918951523109,0.012270398040571463,0.9552816786611272,0.9393326836606193,0.49887418705433795,0.015217896924182584,0.9545505805848019,0.94128558971709,0.4104224509923068,0.018474720640826295,0.9597603103579163,0.9452817763073966,0.3435053004626506,0.0220858770908742,0.9673676533982708
-1.1000000000000316,0.9530944737470415,0.7821780453178532,0.009901360738294467,0.962995834485336,0.9334065423219605,0.5926763698056281,0.012760330314334725,0.9461668726362953,0.9311967795787431,0.4731896509551722,0.01589403561468727,0.9470908151934304,0.9344601104159079,0.3888727007766971,0.019340060818251032,0.9538001712341589,0.9395278610914807,0.32533766297675815,0.0231519942094099,0.9626798553008906
-1.000000000000032,0.9410945293519899,0.7479237128790177,0.010221160340752922,0.9513156896927428,0.9225941266915881,0.5617950841698149,0.013298559576275572,0.9358926862678637,0.9222443904348394,0.44761613560055435,0.01662815818732348,0.9388725486221629,0.9270348281180002,0.3676596137196384,0.02027406428782246,0.9473088924058226,0.933311004166164,0.30757592597886463,0.02429837142086462,0.9576093755870286
-0.9000000000000323,0.9268087233512415,0.7110211445047475,0.010584549418089024,0.9373932727693306,0.9104977066287451,0.530532665161388,0.013889241037717256,0.9243869476664623,0.9124343741659704,0.42225861547092325,0.01742508405859121,0.9298594582245616,0.9189821395952591,0.34684283029141927,0.021282267455300947,0.94026440705056,0.9266106659767512,0.29025421246954963,0.02553128963963703,0.9521419556163883
-0.8000000000000327,0.9100119088153333,0.6717571617983408,0.010995603800896179,0.9210075126162295,0.8970487708227132,0.4990807771724185,0.01453689561590025,0.9115856664386134,0.9017290913049796,0.39721939690309804,0.01829005097293283,0.9200191422779124,0.9102761739658383,0.32647843635392015,0.022370669745170702,0.9326468437110089,0.9194072082613038,0.2734036382764877,0.026857533729225284,0.9462647419905291
-0.700000000000033,0.890506917062063,0.6304972042097964,0.011458691947592789,0.9019656090096557,0.882188869886683,0.46763460452112926,0.015246444627726022,0.897435314514409,0.8900952212139355,0.3725968820976121,0.019228750727381567,0.9093239719413171,0.9008931870339867,0.3066185174267042,0.02354577037629367,0.9244389574102804,0.911682114924769,0.2570521610478449,0.028284429771992022,0.939966544696761
-0.6000000000000334,0.8681371592849298,0.587675901397812,0.011978513953197833,0.8801156732381277,0.8658718500840032,0.4363892251398791,0.01602324709850022,0.8818950971825035,0.877504578019332,0.34848441282241716,0.020247367364216944,0.897751945383549,0.8908119601114786,0.28731077178187936,0.024814607376075354,0.9156265674875539,0.9034182179127923,0.24122446432266664,0.02981988422556113,0.9332381021383535
-0.5000000000000338,0.8427990935001817,0.5437836712982852,0.012560144618237073,0.8553592381184187,0.8480660005160819,0.4055359875567828,0.01687313978718058,0.8649391403032625,0.8639349086172212,0.32496921637940945,0.021352617895112502,0.8852875265123337,0.8800141972441456,0.2685981869362184,0.026184798825754908,0.9061989960699005,0.8945999255452459,0.2259418771024666,0.03147242487113641,0.9260723504163824
-0.4000000000000341,0.8144537120726649,0.49935001101763155,0.013209080229548626,0.8276627923022135,0.8287560352644991,0.3752590030847529,0.017802480020283697,0.8465585152847829,0.8493706540537791,0.3021314735115723,0.02255179559482484,0.871922449648604,0.8684849143260648,0.25051878283059537,0.027664586290252,0.8961495006163168,0.8852134505478436,0.2112223288144962,0.03325124340548051,0.9184646939533241
-0.30000000000003446,0.7831361591156198,0.4549244208920151,0.01393128877364492,0.7970674478892648,0.80794483072345,0.34573186015950275,0.018818191410589248,0.8267630221340393,0.8338036549973373,0.28004352453033243,0.023852815868878746,0.8576564708662161,0.8562128132562893,0.23310542367144516,0.02926288033694695,0.8854756935932362,0.8752470348324961,0.19708033904175437,0.03516623946326788,0.910413274295764
-0.20000000000003482,0.7489626162824844,0.41105610190660147,0.014733263377361253,0.7636958796598456,0.7856548405921385,0.3171146582413672,0.019927812512606592,0.8055826531047451,0.8172337819606472,0.25876922615649445,0.025264264656360242,0.8424980466170074,0.8431906340954487,0.21638569908986205,0.03098930798713549,0.8741799420825842,0.8646911679295175,0.18352704090715166,0.0372280657783185,0.901919233707836
-0.10000000000003517,0.7121337067268034,0.36827367154519786,0.015622078837744198,0.7277557855645477,0.7619291169221044,0.28955144513884634,0.021139548432752325,0.7830686653548568,0.799669471450361,0.23836346752687887,0.02679544927402491,0.8264649207243859,0.8294154781264056,0.2003818739834361,0.032854261869794586,0.8622697399962002,0.8535387958731158,0.170570236547958,0.0394481740989889,0.8929869699721047
-3.552713678800501e-14,0.6729338584414574,0.3270661415585713,0.01660545115453246,0.6895393095959899,0.7368318752376,0.26316812476241846,0.02246232536641382,0.7592942006040138,0.7811281503387052,0.21887184966130824,0.028456451539412547,0.8095846018781178,0.8148890948255431,0.1851109051744675,0.03486895075764665,0.8497580455831897,0.8417855172908479,0.1582144827091606,0.04183886136282144,0.8836243786536694
0.09999999999996412,0.631726328454832,0.28786629327322366,0.017691800007924453,0.6494181284627565,0.7104485548611728,0.23807088307791302,0.023905847974371945,0.7343544028355447,0.7616365324731353,0.20033052854965183,0.030258182926241464,0.7918947153993768,0.7996181260165749,0.1705845218736045,0.03704545105808229,0.8366635770746572,0.8294297634520511,0.14646120412689223,0.04441331550645634,0.8738430789585074
0.19999999999996376,0.5889438980934294,0.2510373837175409,0.018890314127501442,0.6078342122209308,0.6828853417586527,0.2143451594078779,0.02548065943496884,0.7083660011936215,0.7412307738435203,0.182766218039365,0.032212441402515224,0.7734432152460355,0.7836143009101495,0.15680936590456085,0.03939675870394195,0.8230110596140915,0.8164729590928577,0.13530883207049027,0.04718566013687082,0.8636586192297285
0.2999999999999634,0.5450755791080163,0.21686384088440347,0.020211019472486547,0.5652865985805029,0.6542681398405179,0.1920551692765653,0.027198203913182357,0.6814663437537003,0.7199564754696829,0.166196345002674,0.034331969477777995,0.7542884449474608,0.7668945763285671,0.1437871867437197,0.041936840739049366,0.8088314170676164,0.8029196609582556,0.12475296516751122,0.05017099711742893,0.8530906580756845
0.39999999999996305,0.5006499889824001,0.1855462879273564,0.021664850087026486,0.5223148390694266,0.6247409969152684,0.17124396473551506,0.029070891070353596,0.653811887985622,0.6978685264884437,0.15062934594623156,0.036630512837912035,0.7344990393263557,0.7494812171694172,0.13151508567394377,0.04468068571835787,0.7941619028877751,0.788777671185514,0.11478654945216316,0.053385445925513676,0.8421631171110276
0.4999999999999627,0.4562163287017462,0.15720090649983742,0.023263721405154203,0.4794800501069004,0.594464012443239,0.15193399948393127,0.031112162095384806,0.6255761745386238,0.6750307836206071,0.13606509138278877,0.039122878770798175,0.7141536623914053,0.7314018130637947,0.11998580275586224,0.04764435184040726,0.779046164904202,0.774058122897544,0.10540007445476052,0.05684617841664983,0.8309043013141939
0.5999999999999623,0.41232409860221886,0.13186284071508703,0.025020605656622567,0.4373447042588414,0.563610774860143,0.13412814991600885,0.03333655656622919,0.5969473314263722,0.6515155871775997,0.1224954219806772,0.041824993381110426,0.6933405805587102,0.7126892282181341,0.10918803988852888,0.050845011498631576,0.7635342397167657,0.7587755356773445,0.09658178208721391,0.060571447382724436,0.8193469830600689
0.699999999999962,0.3695027957902335,0.1094930829379519,0.026949608864575654,0.39645240465480913,0.5323653954788929,0.11781113011332811,0.03575977924574916,0.5681251747246421,0.6274031179024053,0.10990477878607319,0.04475395635473523,0.6721570742571406,0.6933814825733097,0.09910681296602031,0.05430099067665963,0.7476824732499693,0.7429478389521667,0.08831788507523664,0.06458060701992181,0.8075284459720885
0.7999999999999616,0.32824283820168787,0.08998809118467965,0.029066048726225754,0.3573088869279136,0.5009192228276038,0.10295122917729693,0.03839876567484981,0.5393179885024536,0.6027806030969196,0.0982709086950283,0.04792809176046385,0.6507086948573835,0.6735215636460941,0.08972382603416817,0.05803180132073506,0.7315533649668291,0.726596361723524,0.08059279173870137,0.06889412312748637,0.7954904848510104
0.8999999999999613,0.2889788554952796,0.07319127664876945,0.031386532425045646,0.3203653879203252,0.46946733483863434,0.08950229337126392,0.04127174514474045,0.5107390799833748,0.5777413845290946,0.08756562583403693,0.051366993067115764,0.6291083775962104,0.6531571697085954,0.08101786040474668,0.06205816450072853,0.7152153342093239,0.7097457875304625,0.07338933402325376,0.07353357054544306,0.7832793580759055
0.9999999999999609,0.2520762871210076,0.05890547064801932,0.03392903313386734,0.28600532025487496,0.43820491583020715,0.07740587330841997,0.044398299306281766,0.4826032151364889,0.5523838643994639,0.07775560956516714,0.0550915602076476,0.6074754246071115,0.6323403862803765,0.07296517188200535,0.0664020218226326,0.6987424081030091,0.6924240740211478,0.06668899583384058,0.07852161501438933,0.7709456890355372
1.0999999999999606,0.21782195468217014,0.04690552625296629,0.036712963629064586,0.2545349183112347,0.40732363019439366,0.0665934576780467,0.0477994143055923,0.455123044499986,0.526810349044846,0.06880322042126297,0.05912402613926931,0.5859343751841153,0.6111272992233181,0.06553988958409718,0.07108653218505429,0.6822138314083723,0.6746623370232546,0.06047213890852354,0.08388197631285141,0.7585443133361061
1.1999999999999602,0.18641895800571917,0.03695031725193787,0.03975924504341704,0.22617820304913622,0.3770081048477103,0.056988719379450714,0.051497523920759666,0.42850562876847,0.5011258129456804,0.06066731633938627,0.06348796993357633,0.5646137828792567,0.5895775490077086,0.058714410282914686,0.07613605058817607,0.6657135995958847,0.6564946995373625,0.05471822369260737,0.0896393692105364,0.7461340687478989
1.2999999999999599,0.15798591460660028,0.0287935477069744,0.04309036833693275,0.20107628294353302,0.34743262780534745,0.0485097069292616,0.05551654071606554,0.402949168521413,0.47543660787779807,0.05330405302518704,0.06820831298966701,0.5436449208674651,0.5677538319265272,0.05245978272137508,0.08157608531793203,0.6493299172444592,0.6379581066194031,0.049406022922178106,0.09581941848644489,0.733777525105848
1.3999999999999595,0.13256025247058245,0.022192959141173918,0.04673044556009578,0.17929069803067824,0.31875816096719234,0.04107092303357551,0.05988187173187278,0.3786400326990651,0.4498491436261768,0.04666765406744888,0.07331129450650693,0.5231604381326838,0.5457213551415563,0.046746076977477236,0.08743322945727379,0.6331545845988301,0.6190921076574555,0.044513825895936665,0.10244854402147213,0.7215406516789276
1.4999999999999591,0.110105004069185,0.016917700081069853,0.050705247424423956,0.16081025149360895,0.29112975186380396,0.034585242635603475,0.06462041469840409,0.35575016656220804,0.42446856749913686,0.04071113844622665,0.07882442189362036,0.5032929893927572,0.5235472534202117,0.0415427346091064,0.093735062342419,0.6172823157626307,0.5999386080739602,0.040019631698070546,0.10955381181343965,0.7094924198873998
1.5999999999999588,0.09051835586833923,0.012753787735268807,0.0550422230862075,0.14556057895454672,0.2646744124299183,0.028965633921944733,0.0697605302131897,0.334434942643108,0.39939746991612435,0.035386995254428344,0.08477639136266335,0.4841738612787877,0.5012999762393456,0.03681889601241917,0.10051001631306147,0.6018099925524071,0.5805415929858534,0.03590132992637485,0.1171627467117136,0.697704339697567
1.6999999999999584,0.07364509392161456,0.009507731638277894,0.05977049740106372,0.13341559132267827,0.2394995137463818,0.02412665708981432,0.07533198477439385,0.31483149852077563,0.3747346425893716,0.030647797698598822,0.09119697355462202,0.46593161614399364,0.47904865456935986,0.03254370214024205,0.10778720393666251,0.5868358585060224,0.5609468258216489,0.03213686777274538,0.12530310276756035,0.6862499285892092
1.799999999999958,0.05928905457878553,0.007008496507405537,0.06492084023614329,0.12420989481492882,0.2156917251224696,0.0199857266017911,0.08136585904256186,0.2970575841650315,0.3505739143072675,0.026446750682779574,0.09811685875425168,0.44869077306151917,0.45686245709119466,0.028686568437082283,0.1155962008601433,0.572458657951338,0.5412015253161729,0.02870440259185203,0.13400258738891746,0.6752041127050904
1.8999999999999577,0.047225733276995974,0.005108053433795723,0.07052560175821265,0.11775133503520863,0.19331650492838126,0.016464132730332093,0.08789441524756174,0.281210920175943,0.3270030871110242,0.02273816844041765,0.10556745606946043,0.43257054318048466,0.43480994582790666,0.025217429537561342,0.12396677960640026,0.5587767254343069,0.5213540246713495,0.0255824393730828,0.1432885360218099,0.6646425606931594
1.9999999999999574,0.0372143102261131,0.003680806023944938,0.07661860698415027,0.11383291721026337,0.17241813026154618,0.013487827070862601,0.09495091731178204,0.26736904757332824,0.3041029928174863,0.019477880704038664,0.1135806409620395,0.41768363377952583,0.4129584411852618,0.02210695393087836,0.1329285900427056,0.5458870312279674,0.5014534169771248,0.02274995279622327,0.15318753490401915,0.6546409518811439
2.099999999999957,0.02900850141874911,0.0026221854988109916,0.08323500233202681,0.11224350375077592,0.1530202337883868,0.010987984138583928,0.10256939708212032,0.2555896308705071,0.28194668648270294,0.01662356774264484,0.12218844576911854,0.40413513225182146,0.3913734061916797,0.01932672840306182,0.14251078296183273,0.5338841891535124,0.48154919122356854,0.020186493798941885,0.16372499059676876,0.6452741818203374
2.1999999999999567,0.022365816787105253,0.0018466922831905652,0.09041104650558739,0.11277686329269264,0.13512679975949404,0.008901357027224055,0.11078436012026295,0.24591115987975698,0.2605987896434653,0.014135026216195667,0.13142268842059662,0.3920214780640619,0.37011785931265995,0.01684941262148998,0.15274157429386293,0.5228594336065229,0.4616908633981536,0.017872280810867336,0.1749246465374853,0.6366155099356389
2.2999999999999563,0.017054985149689506,0.0012856283661742962,0.0981838378566639,0.11523882300635341,0.11872355788926758,0.007170449364956033,0.1196304248718284,0.23835398276109598,0.2401149921496002,0.011974369170654864,0.14131453550904963,0.3814295276586498,0.34925182460003246,0.01464886471509852,0.1636477489624246,0.5128995735624571,0.4419276072475622,0.01578827601245769,0.18680804879912982,0.628735656046692
2.399999999999956,0.012861471215091624,0.0008847216630165633,0.10659097048690759,0.11945244170199922,0.10377970395629155,0.005743528507914375,0.1291418898067721,0.23292159376306365,0.22054171724692906,0.010106164612934565,0.1518939972773097,0.37243571452423874,0.3288318271389967,0.012700239123954682,0.17525410535856545,0.5040859324975622,0.42230788928920204,0.013916247155278172,0.19939396559770267,0.6217018548869047
2.4999999999999556,0.009591150819578731,0.0006017969165192927,0.11567011187389424,0.12526126269347299,0.09024986983756056,0.004574506190061833,0.13935222438654585,0.2296020942241064,0.20191595042845312,0.008497517960238343,0.16318935401982146,0.3651053044482746,0.3089104407978128,0.010980058340877452,0.18758284385531265,0.4964932846531255,0.40287911258379394,0.012238815632734212,0.21269776784029124,0.6155768804240852
2.5999999999999552,0.007072319010121397,0.0004046022383685788,0.12545849584783642,0.1325308148579578,0.07807626324434547,0.0036227128768216987,0.15029348155582475,0.22836974480017022,0.18426522857333905,0.007118104259722036,0.1752265158961231,0.35949174446946214,0.28953589419220094,0.00946626044509813,0.20065290572537678,0.4901887999175777,0.38368727362858,0.010739491616382213,0.22673078109691228,0.6104180547254923
2.699999999999955,0.005156278496740607,0.0002688596646541752,0.13599232641798187,0.14114860491472248,0.0671908984888141,0.0028525910598451443,0.16199563195395178,0.22918653044276588,0.16760778216311423,0.005940156436900046,0.1880283212506894,0.35563610341380364,0.27075173957831566,0.008138224535092498,0.21447927221465693,0.48523101179297257,0.36477663650425907,0.009402697172911312,0.24149962271242487,0.6062762592166839
2.7999999999999545,0.0037167944490063,0.00017657413686844592,0.14730609036120682,0.15102288481021311,0.057517843817770475,0.00223333090860367,0.17448582324594905,0.23200366706371953,0.1519528200106267,0.004938415975929589,0.20161378220639672,0.3535666022170234,0.25259658811621,0.006976776307860977,0.22907223727827464,0.48166882539448463,0.3461894281127188,0.00821377835152659,0.25700554120295155,0.6031949693156704
2.899999999999954,0.002648709799642046,0.0001146089518766491,0.15943177972822642,0.16208048952786847,0.048975417708804314,0.0017384692888930964,0.18778757189794074,0.23676298960674505,0.13730094304961826,0.0040900523875637695,0.2159972904799804,0.35329823352959866,0.23510391363294747,0.005964176109651942,0.24443667146012318,0.4795405850930706,0.3279655579835169,0.007159007281979601,0.2732437784065026,0.6012093363900195
2.999999999999954,0.0018659993417560194,7.35168338044101e-05,0.17239802955044267,0.1742640288921987,0.041478275448673996,0.0013454703842560312,0.20191989932615825,0.24339817477483225,0.12364467137967172,0.0033745576099102337,0.23118780092367547,0.3548324723033472,0.2183019256941745,0.0050840918040869765,0.26057129838512066,0.47887322407929517,0.31014236571272824,0.0062255753515149115,0.2902029778327608,0.6003453435454891
3.0999999999999535,0.0012995080428189754,4.6603597308458866e-05,0.18622918103619623,0.1875286890790152,0.034939337669301795,0.0010353032073122659,0.21689642951736285,0.25183576718666467,0.11096906698828546,0.0027736211434004066,0.24718801501952442,0.3581570820078099,0.2022135114974951,0.004321558774317058,0.27746800906668484,0.47968152056417995,0.29275439863718655,0.005401578536420537,0.3078646649966494,0.600619063633836
3.199999999999953,0.0008945761415642961,2.919475269880234e-05,0.20094428635565487,0.20183886249721916,0.029271523662396715,0.000792028328982064,0.23272447075241112,0.2619959944148078,0.09925243340081547,0.002270991274890388,0.26399359115483984,0.3632460245556553,0.1868562448611415,0.0036629293031931187,0.2951112423861572,0.4819674872472987,0.2758332218501717,0.004675995952836187,0.32620282691629876,0.6020360487664704
3.2999999999999527,0.0006087069318964078,1.8073067768575868e-05,0.21655607754175346,0.21716478447364987,0.024389263620004153,0.0006024033175092702,0.24940410966389545,0.27379337328389963,0.08846707293896827,0.001852327225850714,0.28159241262742124,0.3700594855663895,0.17224245942536398,0.003095813466692965,0.31347746231319584,0.4857199217385598,0.2594072621417003,0.004038662664263448,0.3451836181039795,0.6045908802456799
3.3999999999999524,0.000409387607509748,1.1055803357029603e-05,0.2330699287795212,0.23347931638703096,0.02020977490899889,0.0004555137658861508,0.2669273511281335,0.2871371260371324,0.07858008227683821,0.001505046493432971,0.2999639475440808,0.378544029820919,0.1583793821364592,0.002609013538249383,0.33253476333113063,0.4909141454675898,0.24350168690860752,0.003480237742208181,0.36476521900953257,0.60826690591814
3.499999999999952,0.0002721326415604519,6.682982296002393e-06,0.25048284802070026,0.2507549806622607,0.016654097623454156,0.0003424344638882637,0.285277341946276,0.3019314395697302,0.06955416752850174,0.001218171065335838,0.31907873663208625,0.388632904160588,0.1452693221652347,0.002192453742186795,0.35224263475903816,0.49751195692427286,0.2281383185374799,0.0029921685239431284,0.38489786979414387,0.6130361883316238
3.5999999999999517,0.00017878499819445892,3.991743844355966e-06,0.26878253983062894,0.2689613248288234,0.013647893613104922,0.00025592327875034737,0.30442771936126795,0.31807561297437287,0.06134846112509107,0.0009821756011704208,0.33889804503072224,0.4002465061558133,0.13290990963934557,0.0018371070198466288,0.3725519119419622,0.5054618215813078,0.21333558422793264,0.002566651949856502,0.4055240974324427,0.6188596816603753
3.6999999999999513,0.00011608388092831934,2.3559097435121856e-06,0.2879465861112582,0.2880626699921865,0.011122020711244796,0.00019014866106625838,0.3243421266255031,0.3354641473367479,0.05391932417167866,0.0007888401022312364,0.35937371198337476,0.4132930361550534,0.12129437795397546,0.0015349202882982693,0.3934049374479052,0.5146993154018806,0.19910850070502495,0.002196593794488888,0.42657914752218545,0.6256876482272105
3.799999999999951,7.448862245496013e-05,1.3738838552379562e-06,0.30794179398244914,0.3080162826049041,0.009012899842168243,0.00014045038417442868,0.3449739365536452,0.35398683639581346,0.047221119735993966,0.0006311090524517837,0.3804482277401071,0.4276693474761011,0.11041188297455107,0.001278739484291469,0.4147359484630979,0.525147831437649,0.185468692777347,0.0018755665322829351,0.44799162404780746,0.6334603168251545
3.8999999999999506,4.7235956129099144e-05,7.9164227839712e-07,0.3287237602011614,0.3287709961572905,0.0072626970383476985,0.00010313213516366382,0.3662662198586104,0.3735289168969581,0.04120694452776208,0.0005029585165678974,0.40205505981620304,0.4432620043439651,0.10024785216055243,0.0010622355001176365,0.43647169771025135,0.5367195498708037,0.1724244442402234,0.0015977665032209654,0.4696843310946105,0.6421087753348339
3.9999999999999503,2.960114587247098e-05,4.5070060661345224e-07,0.35023669806414115,0.3502662992100136,0.005819345190520742,7.528387210231635e-05,0.38815198787257094,0.3939713330630917,0.03582930859392941,0.0003992722345201871,0.42411924117646055,0.45994854977038996,0.09078435651836325,0.0008798319374021535,0.4585323048322273,0.5493166613505905,0.15998077920917242,0.0013579709666715623,0.4915753006979482,0.6515560799071206
4.09999999999995,1.833100871762028e-05,2.5352483501439593e-07,0.3724135659395977,0.3724318969483153,0.0046364317110617614,5.4631407113037156e-05,0.41055472902286216,0.4151911607339239,0.031040754898038703,0.0003157273583261899,0.4465582213188384,0.4775989762168771,0.08200049832658962,0.0007266354328706592,0.4808323238960205,0.5628328222226101,0.14813957160364422,0.0011514955554573492,0.5135789813098193,0.6617185529134635
4.1999999999999496,1.1217494133908268e-05,1.409027408083574e-07,0.3951765258082608,0.3951877433023947,0.003672978387090464,3.9410427523978164e-05,0.4333892455671843,0.43706222395427474,0.02679441289372131,0.00024869014079842433,0.4692829682779671,0.4960773811716884,0.07387280775864724,0.000598369149447664,0.50328200124884,0.5771548090074873,0.13689968019020582,0.0009741525677441354,0.5356075525042503,0.6725072326944561
4.299999999999949,6.783083953298963e-06,7.737107665661824e-08,0.4184377455953459,0.4184445286792992,0.002893138744219592,2.8262086647745654e-05,0.45656278224033775,0.45945592098455734,0.023044482372635566,0.00019512160416956803,0.49219929613401886,0.5152437785066544,0.06637564184071743,0.0004913098785650494,0.5257886872720198,0.5921643291127372,0.12625710634142495,0.0008222104629367344,0.5575723242443968,0.6838294305858218
4.399999999999949,4.052949048816146e-06,4.197513714387924e-08,0.44210054352716766,0.44210459647621647,0.0022658364612400117,2.0147343052334676e-05,0.47997642264750073,0.48224225910874075,0.01974664590596875,0.00015249298869901562,0.5152093797258652,0.534956025631834,0.05948157961182643,0.00040222906657794155,0.5482583565065324,0.6077399361183589,0.11620517147395137,0.0006923548602814078,0.5793851739193252,0.6955903453932766
4.4999999999999485,2.392869279055354e-06,2.2498533258641373e-08,0.46606085053640567,0.4660632434056847,0.0017643659984414306,1.4277367526238649e-05,0.503526713685194,0.5052910796836354,0.016858410056642015,0.00011871060311030579,0.5382134070089988,0.5550718170656408,0.05316180787830593,0.00032833796040054875,0.5705971839631024,0.6237589918414084,0.10673471099754894,0.0005816512760018488,0.6009599718869654,0.7076946828845143
4.599999999999948,1.3959260949381047e-06,1.1914051745165466e-08,0.49020895264016745,0.4902103485662624,0.001365973844140056,1.0057539956087602e-05,0.5271074642303856,0.5284734380745256,0.014339377179257262,9.204956572261835e-05,0.561111310869913,0.5754506880491702,0.047386492557478066,0.000267236965110329,0.5927131217812601,0.6400996143387382,0.09783428153553753,0.00048750977705025456,0.6222139466641127,0.7200482281996502
4.699999999999948,8.046253067162112e-07,6.233081384365846e-09,0.5144314608717406,0.5144322654970473,0.0010514358403405089,7.042798689349539e-06,0.5506116532243169,0.5516630890646574,0.012151451021106596,7.109583225617389e-05,0.583804517018547,0.5959559680396536,0.04212513126476913,0.00021686921908414813,0.6145174201213298,0.656642551386099,0.08949037816443417,0.00040765167726319884,0.643068944165085,0.7325593223295191
4.799999999999947,4.5825304784141707e-07,3.2216567191767354e-09,0.5386134074249086,0.5386138656779564,0.0008046430860725318,4.9023623694965934e-06,0.5739333749396496,0.5747380180257221,0.01025898047628604,5.469584808714956e-05,0.6061976433220844,0.6164566237983704,0.03734688349433668,0.00017547831966902017,0.6359260392974289,0.6732729227917655,0.08168765846353576,0.0003400783550487896,0.6634525412316895,0.7451401996952253
4.899999999999947,2.57863836172767e-07,1.6450693030023444e-09,0.5626404461742168,0.562640704038053,0.0006122060706142962,3.392103125166024e-06,0.596969746683432,0.5975819527540462,0.00862884672280384,4.1913133729254426e-05,0.6282000887738859,0.6368289354966897,0.03302087545614063,0.00014157007360293683,0.6568609064133473,0.6898817818694879,0.07440917025971816,0.00028304223071540235,0.6832989816285724,0.7577081518882905
4.999999999999947,1.4336471354514657e-07,8.298759457403548e-10,0.5864009791781285,0.586401122542842,0.0004630840603371267,2.3330990808201335e-06,0.6196227063637291,0.6200857904240662,0.007230499595731299,3.199110725027321e-05,0.6497274569206309,0.6569579565163622,0.029116477343842817,0.00011387810032548185,0.6772509786082329,0.7063674559520757,0.06763658009392037,0.0002350199060999758,0.7025499120414418,0.7701864921353622
5.099999999999946,7.875072294272201e-08,4.1358227953480764e-10,0.609788254363779,0.609788333114502,0.0003482444221778458,1.5951257640312022e-06,0.6418006343346203,0.6421488787567982,0.006035949432116383,2.4321461217668983e-05,0.6707027684289127,0.6767387178610291,0.02560355150124982,9.133308178121968e-05,0.6970330856744099,0.7226366371756597,0.06135039961801314,0.00019468743906725372,0.7211549056718759,0.782505305289889
5.199999999999946,4.273869746995729e-08,2.0362278529972855e-10,0.6327021899238364,0.6327022326625339,0.0002603545546639996,1.0840554870439334e-06,0.6634197449715769,0.6636800995262409,0.00501972078618973,1.8417440102336258e-05,0.6910574296426106,0.6960771504288004,0.02245267061550471,7.30354280299439e-05,0.7161525364115086,0.7386052070270133,0.055530207347851746,0.00016089770045668583,0.7390717710265564,0.7946019783744082
5.299999999999946,2.2915892516905956e-08,9.903822206780433e-11,0.655050900004173,0.6550509229200655,0.0001935074298256012,7.323189266106311e-07,0.6844052072421563,0.6845987146719819,0.004158774381757602,1.3891402843135836e-05,0.710731937402886,0.7148907117846436,0.019635305680386073,5.8231112642914695e-05,0.7345634847215804,0.7541987904019665,0.050154863443796716,0.00013265974081422272,0.7562666527771184,0.8064215162209151
5.399999999999945,1.2139355076712377e-08,4.758682337069331e-11,0.6767526491950083,0.6767526613343634,0.00014298042164362368,4.917434667239817e-07,0.70469196940487,0.7048349498265136,0.0034324034711321616,1.0436101020028232e-05,0.7296763140508133,0.7331087175219455,0.01712398403281079,4.629042418813345e-05,0.7522290623020679,0.7693530463348787,0.045202715457164366,0.00010912007838703719,0.7727139395653421,0.8179166550225064
5.499999999999945,6.35320174247056e-09,2.258793152520866e-11,0.6977348190429782,0.6977348253961799,0.00010502608876816755,3.282192566622655e-07,0.7242252786260496,0.7243303047148177,0.002822110436654035,7.809152903548444e-06,0.747850279249904,0.750672389686558,0.014892418262322571,3.6689378836385345e-05,0.7691212942014249,0.7840137124637475,0.040651793263286495,8.954580795439426e-05,0.7883959999841811,0.8290477932474676
5.599999999999945,3.2849061248896305e-09,1.0591749699528918e-11,0.7179375263286626,0.7179375296135687,7.669285997213837e-05,2.177580663564882e-07,0.7429609024154779,0.74303759527545,0.002311469032186375,5.820245140286673e-06,0.7652231764699234,0.7675346455021098,0.012915607221808512,2.899354308583124e-05,0.7852208209704412,0.7981364281922497,0.03647999169260152,7.330942171457355e-05,0.803302772451871,0.8397827641444725
5.699999999999944,1.6779611033967967e-09,4.906297590423492e-12,0.737313348848069,0.7373133505260301,5.56731024198287e-05,1.4360411471070478e-07,0.760865070015454,0.7609207431178738,0.001885977147311979,4.320645139666013e-06,0.7817736807128093,0.7836596578601213,0.011169910725069232,2.2844023709334138e-05,0.800516456455231,0.8116863671803002,0.03266523966427426,5.9875228190953145e-05,0.8174312373186599,0.8500964769829341
5.799999999999944,8.467690992830512e-10,2.2450930003969916e-12,0.7558235972999435,0.7558235981467126,4.0175794458585656e-05,9.413253221346451e-08,0.7779141657664109,0.7779543415608695,0.001532904413812708,3.194656879812463e-06,0.7974893204974612,0.799022224911274,0.00963309980251148,1.7945393307461366e-05,0.8150046133432531,0.8246377131457646,0.029185654916474624,4.8787252565518635e-05,0.8307848003839922,0.8599704553004668
5.8999999999999435,4.2215109186116706e-10,1.0148548668098556e-12,0.7734426934887918,0.7734426939109429,2.882093531486607e-05,6.133250318729466e-08,0.7940942101431208,0.7941230310784356,0.001241138387149343,2.3526998370604346e-06,0.8123658506057276,0.813606988992877,0.008284384601435213,1.4055333415918803e-05,0.8286886295933749,0.8369730141948101,0.0260196837083988,3.9658501565398296e-05,0.8433726163210833,0.8693923000294821
5.999999999999943,2.0791546262444172e-10,4.531930386519889e-13,0.7901458299804995,0.790145830188415,2.0552864919753944e-05,3.972077122771367e-08,0.8094001712557267,0.8094207241206465,0.0010010324467056853,1.7257343322141239e-06,0.8264065134582949,0.8274075459050005,0.007104422165137514,1.0975792227196912e-05,0.8415780280590963,0.8486824502242338,0.023146225136779663,3.2161477651948545e-05,0.855208878574779,0.8783551037115587
6.099999999999943,1.0116207871391225e-10,1.999511667349907e-13,0.8059087421934771,0.8059087422946392,1.45698028778396e-05,2.556929179498013e-08,0.8238351525102543,0.8238497223131321,0.000804257985615564,1.2607963771893438e-06,0.8396212259309898,0.8404254839166053,0.006075306409799475,8.545469985077325e-06,0.8536877393890996,0.8597630457988991,0.020544739960042913,2.601983042382905e-05,0.8663120994700791,0.8868568394301221
6.1999999999999424,4.8624659854112906e-11,8.715250743307479e-14,0.8207537441945713,0.8207537442431959,1.0267115692408346e-05,1.636032243013119e-08,0.8374094907961582,0.8374197579118506,0.0006436629186172826,9.174408868162232e-07,0.8520257257625325,0.8526693886811498,0.005180542645388253,6.633461475114011e-06,0.8650373149388431,0.8702178575842313,0.018195344053200557,2.100103752755711e-05,0.8767044008505581,0.8948997449037587
6.299999999999942,2.3088753131617068e-11,3.752553823233029e-14,0.8347006609493464,0.8347006609724351,7.192060142324763e-06,1.0404837325062033e-08,0.8501398191875263,0.8501470112476687,0.0005131380355681836,6.649238802891588e-07,0.8636407079225035,0.8641538459580717,0.004405008963001444,5.133901309628541e-06,0.875650152531086,0.8800551614940875,0.01607888682350911,1.6910012671678132e-05,0.8864108318707803,0.9024897186942894
6.399999999999942,1.0830447649823327e-11,1.5987211554602254e-14,0.84755650840067,0.8475565084115004,5.008007592399721e-06,6.577293487630698e-09,0.862048109613061,0.8620531176206534,0.0004074922766847955,4.799821530232506e-07,0.8744909766703634,0.8748984689470481,0.003734906743120603,3.96147357206722e-06,0.8855527535534442,0.8892876602965648,0.01417701509906577,1.3583544304696105e-05,0.8954587268539529,0.9096357419530187
6.499999999999941,5.018652160515558e-12,6.661338147750939e-15,0.8607858408646436,0.8607858408696623,3.466413182828809e-06,4.132624242814131e-09,0.8731607395417282,0.8731642059549111,0.0003223376079206641,3.450930622372894e-07,0.8846046338660973,0.884926971474018,0.003157702434345211,3.047662556876496e-06,0.8947740256633565,0.8979317280977017,0.012472223158777274,1.0885474921007443e-05,0.9038771125641356,0.9163493357229129
6.599999999999941,2.2973845048568364e-12,2.7755575615628914e-15,0.8716817535840521,0.8716817535863495,2.385043736063963e-06,2.5808912784697213e-09,0.8835076072644503,0.8835099923081864,0.0002539838331246935,2.4711781088093687e-07,0.8940123194758937,0.8942663033090184,0.0026620626175805073,2.3376356483861827e-06,0.9033446412500032,0.9060067038675838,0.010947889702055957,8.702537599991622e-06,0.9116961710101257,0.9226440607121816
6.699999999999941,1.038835684141759e-12,1.1102230246251565e-15,0.8847835898811892,0.884783589882228,1.6312110102667532e-06,1.6020533788463354e-09,0.89312129293499,0.8931229241460003,0.000199343393510798,1.7624925463533003e-07,0.9027465151408288,0.9029458585343396,0.002237784213412475,1.7876626827728614e-06,0.9112964582211871,0.9135342424345996,0.00958830266034627,6.9407731017046e-06,0.9189467610795908,0.9285350637399371
6.79999999999994,4.640732242933154e-13,4.440892098500626e-16,0.8955760557702509,0.895576055770715,1.1089677978137757e-06,9.884305596230547e-10,0.9020363053149099,0.9020374142827077,0.00015584597243667453,1.2520011516414797e-07,0.9108409181778536,0.9109967641502903,0.001875721517227369,1.3629883719445957e-06,0.9186620063565089,0.9205377278737362,0.008378672830849698,5.522457505402478e-06,0.9256599999229062,0.9340386727537558
6.89999999999994,2.0472512574087887e-13,2.220446049250313e-16,0.8832714284115074,0.8832714284117121,7.494109660610704e-07,6.061440238624982e-10,0.9102883812350607,0.9102891306460268,0.00012136254107131261,8.857989886035256e-08,0.9183298885622085,0.9184512511032799,0.0015677115637094952,1.0360854861835023e-06,0.9254740399942847,0.9270417515579942,0.007305137366766523,4.38347687348184e-06,0.931866903078843,0.9391720404456095
6.99999999999994,8.926193117986259e-14,1.1102230246251565e-16,0.8683942669218263,0.8683942669219156,5.033973132784197e-07,3.694573535995005e-10,0.917913959741875,0.9179144631391882,9.413834378690922e-05,6.241909844550975e-08,0.9252479703262422,0.9253421086700291,0.0013064991352598199,7.852265173635686e-07,0.9317651555159747,0.9330716546512345,0.006354754189563883,3.471091665319115e-06,0.9375980808912447,0.9439528350808086
7.099999999999939,3.8413716652030416e-14,0.0,1.0,1.0000000000000384,3.361158584791468e-07,2.2382595776804237e-10,0.9249495336130796,0.9249498697289381,7.273422592468659e-05,4.3807709348975266e-08,0.9316294839140498,0.9317022181399744,0.0010856625425252897,5.933204852981433e-07,0.937567470667897,0.9386531332104223,0.005515488399076562,2.7420395598554137e-06,0.9428834876538404,0.948398976052917
7.199999999999939,1.63202784619898e-14,0.0,1.0,1.0000000000000164,2.230755569154752e-07,1.347760791858832e-10,0.9314313508581841,0.931431573933741,5.597564556214518e-05,3.06219790635609e-08,0.937508187197686,0.9375641628432482,0.0008995411237667783,4.469694719899664e-07,0.9429123614747985,0.9438119025985653,0.00477619174877153,2.1609309134307253e-06,0.9477522192596483,0.9525284110084198
7.2999999999999385,6.8833827526759706e-15,0.0,1.0,1.0000000000000069,1.4716262919378664e-07,8.066214363111612e-11,0.9373950346336946,0.9373951817963238,4.29086795693534e-05,2.1318888876464825e-08,0.9429169997720124,0.9429599084515817,0.0007431652366578501,3.357064232156759e-07,0.9478302518333829,0.9485734170700407,0.004126576228508538,1.6988962677766395e-06,0.952232354656674,0.9563589308851825
7.399999999999938,2.886579864025407e-15,0.0,1.0,1.0000000000000029,9.649914001208515e-08,4.798228481206479e-11,0.9428750869713473,0.9428751834704873,3.276232727944528e-05,1.4782349011532858e-08,0.9478877837586578,0.9479205460859372,0.0006121893539885459,2.513818224691988e-07,0.9523504505081895,0.952962639862178,0.003557182757984556,1.3324501008105116e-06,0.9563508363001666,0.9599080190581512
7.499999999999938,1.2212453270876722e-15,0.0,1.0,1.0000000000000013,6.289665677172707e-08,2.8368973836734312e-11,0.9479051424888243,0.9479052053854811,2.491642751201173e-05,1.0208664247279842e-08,0.9524511761407516,0.9524760925682636,0.0005028287256493291,1.8767209519765515e-07,0.9565010299336396,0.9570038586592889,0.0030593459431272896,1.04253939015031e-06,0.960133384755914,0.9631927306990413
7.5999999999999375,4.440892098500626e-16,0.0,1.0,1.0000000000000004,4.0748143859126174e-08,1.6670886893166426e-11,0.9525170656737942,0.9525171064219381,1.8874531924173432e-05,7.021663250839083e-09,0.9566364679041666,0.9566553424360907,0.0004117999345467638,1.396871158743096e-07,0.9603087415120254,0.9607205414465722,0.002625155787362665,8.137495296489661e-07,0.9636044427907965,0.9662295985781592
7.699999999999937,2.220446049250313e-16,0.0,1.0,1.0000000000000002,2.6239905137614983e-08,9.736877970567548e-12,0.9567420210158696,0.9567420472557747,1.4241115671831395e-05,4.810118192644097e-09,0.9604715181894989,0.9604857593051708,0.00033626555452792584,1.0365805080958523e-07,0.9637989622978823,0.9641352278524102,0.0022474171821849076,6.336437197163036e-07,0.9667871446024193,0.9690345617846042
7.799999999999937,1.1102230246251565e-16,0.0,1.0,1.0,1.6795345003650652e-08,5.652367462971597e-12,0.9606085632001389,0.9606085799954839,1.0702551619834466e-05,3.2818237016840612e-09,0.9639827069930605,0.9639934095446804,0.0002737830142235387,7.669004775667787e-08,0.9669956680882357,0.9672694511024592,0.0019196079289358625,4.922151635167182e-07,0.9697033060573859,0.9716229139863217
7.899999999999936,0.0,0.0,,,1.0685281881528397e-08,3.2612801348363973e-12,0.9641443108317379,0.9641443215170198,8.011323906265133e-06,2.2300654656248753e-09,0.9671949100132459,0.9672029213371521,0.00022225768179018335,5.656704904488663e-08,0.9699214284706206,0.9701436861524108,0.0016358359681479806,3.8143425329373315e-07,0.972373432312313,0.974009268280461
7.999999999999936,0.0,0.0,,,6.7569644324194655e-09,1.8702817072835387e-12,0.9673740085784037,0.9673740153353682,5.9730080962383525e-06,1.5092527227977826e-09,0.9701315021450279,0.9701374751531241,0.00017990011130053496,4.159832700523225e-08,0.9725974199252054,0.972777320036506,0.0013907964159902697,2.948754613818494e-07,0.9748167394608269,0.9762075358768172
8.099999999999936,0.0,0.0,,,4.2470185146470385e-09,1.0660361482450753e-12,0.9703231315480446,0.9703231357950631,4.435596540064424e-06,1.0172963582633088e-09,0.9728143737174693,0.9728188093140093,0.00014518733118285,3.0498278902335585e-08,0.9750434533436286,0.9751886406748115,0.0011797289308839165,2.274108723554491e-07,0.977051187327353,0.9782309162582369
8.199999999999935,0.0,0.0,,,2.6532724906047633e-09,6.038503030936226e-13,0.9730175115044016,0.9730175141576741,3.280797402860358e-06,6.829254939333396e-10,0.9752639697888812,0.975267250586284,0.00011682800761636525,2.2292626522535386e-08,0.977278012965863,0.9773948409734794,0.0009983758585857538,1.7495923998467333e-07,0.9790935208818112,0.980091896740397
8.299999999999935,0.0,0.0,,,1.6475671937854486e-09,3.4006131244268545e-13,0.9754675552355375,0.9754675568831047,2.416983078457058e-06,4.566029776498226e-10,0.9774993270932172,0.9775017440762956,9.373127996170627e-05,1.6245494061095656e-08,0.9793183036493867,0.9794120349293484,0.0008429415321274947,1.3428114797875423e-07,0.9809593180051966,0.9818022595373241
8.399999999999935,0.0,0.0,,,1.0168723640902044e-09,1.9029222642075183e-13,0.9777065623020693,0.9777065633189417,1.773507611657621e-06,3.0404845308140693e-10,0.9795381449386834,0.9795399184462951,7.497903989206467e-05,1.1802927191162382e-08,0.9811803048188347,0.9812552838587267,0.0007100530348899126,1.028123195467856e-07,0.982663041819773,0.983373094854663
8.499999999999934,0.0,0.0,,,6.238070060504697e-10,1.0580425424677742e-13,0.9797519626019018,0.9797519632257088,1.2961528854660287e-06,2.016438127583342e-10,0.9813968184181815,0.981398114571067,5.980140957684288e-05,8.549309260530435e-09,0.9828788277576997,0.9829386291672766,0.0005967226715073437,7.852838734834222e-08,0.9842180960449997,0.984814818716507
8.599999999999934,0.0,0.0,,,3.8035841143369e-10,5.850875339774575e-14,0.9816017276264254,0.9816017280067838,9.434994644452743e-07,1.3318779412685444e-10,0.9830905225356753,0.9830914660351397,4.75551657612705e-05,6.173851652135909e-09,0.9844275777443969,0.9844751329101582,0.0005003123327804726,5.983552175958806e-08,0.9856368819513507,0.9861371942841312
8.699999999999934,0.0,0.0,,,2.3051194286694e-10,3.219646771412954e-14,0.9832660013724832,0.9832660016029952,6.840500968996466e-07,8.761535941204102e-11,0.9846332946160077,0.9846339786661046,3.7704854631726015e-05,4.444926871016719e-09,0.9858392143596578,0.9858769192142895,0.0004184998876746171,4.5482240529359785e-08,0.9869308560394953,0.9873493559271699
8.799999999999933,0.0,0.0,,,1.3885137484237475e-10,1.7541523789077473e-14,0.9848400852420772,0.9848400853809286,4.93962065695186e-07,5.7402638198311706e-11,0.9860380575999472,0.9860385515620129,2.980634576732477e-05,3.1904778818869772e-09,0.9871254147784342,0.9871552211242015,0.0003492476879867201,3.448851382259477e-08,0.9881105872867214,0.9884598349747081
8.899999999999933,0.0,0.0,,,8.313072452637016e-11,9.547918011776346e-15,0.9861985290491845,0.9861985291323152,3.5526905683980203e-07,3.745581622638383e-11,0.9873166997045454,0.9873170549736022,2.349258115463826e-05,2.283121025570267e-09,0.9882969366276845,0.9883204292088391,0.00029077322943249495,2.6088942561841577e-08,0.9891858137299548,0.9894765869593873
8.999999999999932,0.0,0.0,,,4.946831833052556e-11,5.10702591327572e-15,0.9875770195999409,0.9875770196494092,2.5449424234658125e-07,2.4341084703394245e-11,0.9884802285429825,0.9884804830372248,1.8461286195425863e-05,1.6288597137759098e-09,0.9893636750269404,0.9893821363131359,0.00024152197664473185,1.9687354302355686e-08,0.9901654973501058,0.9904070193267506
9.099999999999932,0.0,0.0,,,2.925804043485414e-11,2.7755575615628914e-15,0.9885731188717723,0.9885731189010304,1.8157417080999494e-07,1.5754175741733434e-11,0.9895386367574756,0.9895388183316464,1.446442298147499e-05,1.1585623571619408e-09,0.9903347249489939,0.9903491893719754,0.0002001423287234516,1.4820629612444236e-08,0.9910578771368748,0.9912580194655982
9.199999999999932,0.0,0.0,,,1.7199464075190463e-11,1.4432899320127035e-15,0.9898787401704435,0.989878740187643,1.2902815338389217e-07,1.0155098983943844e-11,0.9905012032202191,0.9905013322483724,1.1299181071011688e-05,8.215530478139499e-10,0.9912184349413065,0.9912297341223775,0.00016546267625749955,1.1129967503187288e-08,0.9918705204239915,0.992035983100249
9.299999999999931,0.0,0.0,,,1.0049183707394604e-11,7.771561172376096e-16,0.990664917134205,0.9906649171442542,9.132044276327633e-08,6.519340622901382e-12,0.9913764089306555,0.9913765002510982,8.800316932067176e-06,5.808068470614103e-10,0.9920224629360713,0.9920312632530034,0.00013647047982867644,8.338129631191293e-09,0.9926103708731787,0.9927468413530074
9.399999999999931,0.0,0.0,,,5.835776306639673e-12,4.440892098500626e-16,0.9908129271811439,0.9908129271869797,6.437296240502377e-08,4.16833234595515e-12,0.992171840791859,0.9921719051648215,6.833669557781974e-06,4.0936165568439264e-10,0.9927538275451294,0.9927606612146872,0.00011229328353290491,6.2314691184894855e-09,0.9932837952719165,0.9933960885554494
9.49999999999993,0.0,0.0,,,3.3683056344102624e-12,2.220446049250313e-16,0.9920316541861234,0.9920316541894917,4.519494067878327e-08,2.6542101849713617e-12,0.9928950220607147,0.9928950672556554,5.290696070803236e-06,2.876482385616441e-10,0.9934189490262078,0.9934242397222786,9.218156460122362e-05,4.645782536449872e-09,0.9938966267712153,0.9939888083358165
9.59999999999993,0.0,0.0,,,1.932343174360085e-12,1.1102230246251565e-16,0.9930479942804037,0.993047994282336,3.160282424641281e-08,1.6833201499366623e-12,0.9935517004064485,0.9935517320092727,4.083887056194335e-06,2.015090316831447e-10,0.994023712965635,0.9940277968526912,7.549331135314752e-05,3.4552025685030685e-09,0.994454205951024,0.9945296992623771
9.69999999999993,0.0,0.0,,,1.1017853296380054e-12,1.1102230246251565e-16,0.9878709339349017,0.9878709339360034,2.2009524647259582e-08,1.06314956838105e-12,0.9941487455703858,0.9941487675799104,3.142936631728155e-06,1.4073597842667596e-10,0.9945734938129441,0.9945766367495759,6.168021603791818e-05,2.563503631591857e-09,0.9949614195000039,0.9950230997160419
9.79999999999993,0.0,0.0,,,6.24389429049188e-13,0.0,1.0,1.0000000000006244,1.5266626962606722e-08,6.687983500341943e-13,0.9946904956952828,0.9946905109619097,2.4115566752413997e-06,9.799261402321235e-11,0.9950732013918702,0.9950756129485454,5.0275366191621096e-05,1.897316304066976e-09,0.9954227359966503,0.9954730113628419
9.89999999999993,0.0,0.0,,,3.517186542012496e-13,0.0,1.0,1.0000000000003517,1.0546835960134615e-08,4.189981694935341e-13,0.9951826672276758,0.9951826777745117,1.8448380565416755e-06,6.80234757410858e-11,0.9955273216909207,0.9955291665289773,4.0882317550616776e-05,1.4008464388481912e-09,0.9958422394307606,0.9958831217483112


==> Figures/data/TPR_precision_data_PubMed.csv <==
Threshold,TPR_r_50,FPR_r_50,Precision_r_50,TPR_Precision_r_50,TPR_r_100,FPR_r_100,Precision_r_100,TPR_Precision_r_100,TPR_r_150,FPR_r_150,Precision_r_150,TPR_Precision_r_150,TPR_r_200,FPR_r_200,Precision_r_200,TPR_Precision_r_200,TPR_r_250,FPR_r_250,Precision_r_250,TPR_Precision_r_250
-5.0,0.9995156078872868,0.8267583445610522,0.0005513265386126625,1.0000669344258994,0.9992292002599681,0.43329642400713664,0.001051140274780858,1.000280340534749,0.9994552387071648,0.20671878219726758,0.0022012217113432956,1.001656460418508,0.9996848438680859,0.09718002390099834,0.004671859764998757,1.0043567036330847,0.9998312144497017,0.04570144268706433,0.00988371905662024,1.009714933506322
-4.9,0.9994370770876821,0.8156799817117052,0.0005587664537609673,0.9999958435414431,0.9991458384342785,0.42153218545641324,0.0010803540573346543,1.0002261924916132,0.9994062019798734,0.1997977356023789,0.002277187491882169,1.0016833894717556,0.9996593795256283,0.09358576292004073,0.0048502942673261384,1.0045096737929544,0.9998185242466817,0.04391016951981985,0.010282640726554179,1.0101011649732359
-4.800000000000001,0.9993469161165387,0.8041711509295368,0.0005667075634065152,0.9999136236799452,0.9990542553441444,0.40983757651847597,0.0011110456899418814,1.0001653010340863,0.9993531145026076,0.1930179633585769,0.0023568604621612937,1.0017099749647689,0.9996320133427733,0.09009063121710992,0.005037379845662517,1.0046693931884358,0.9998049462099623,0.042175957936785746,0.010700779166803582,1.010505725376766
-4.700000000000001,0.9992435885547986,0.7922366060322231,0.000575180301863549,0.9998187688566621,0.9989537306271788,0.39822263371679256,0.001143299540858517,1.0000970301680374,0.9992956761001909,0.18638056184741025,0.002440448414041608,1.0017361245142324,0.9996026164979065,0.08669342257385493,0.005233590714804626,1.004836207212711,0.9997904234494183,0.04049759402034803,0.011139157356945964,1.0109295808063643
-4.600000000000001,0.9991253843786154,0.7798828346611828,0.0005842170724702063,0.9997096014510857,0.9988434904468189,0.38669718248737983,0.0011772055199533648,1.0000206959667721,0.999233567424427,0.17988643557612938,0.0025281721685623012,1.0017617395929894,0.9995710525037458,0.083392877765599,0.005439429548193575,1.0050104820519394,0.9997748958197901,0.03887386342370447,0.01159885638814105,1.0113737522079311
-4.500000000000002,0.9989904046661408,0.7671180851831971,0.0005938524066805956,0.9995842570728214,0.998722704485142,0.3752708123162387,0.0012128594793576436,0.9999355639644997,0.9991664489864257,0.1735362996538763,0.0026202664612576714,1.0017867154476834,0.9995371768312132,0.08018768773177443,0.005655429296207193,1.0051926061274203,0.9997582997619602,0.03730355267352303,0.01208101886117675,1.011839318623137
-4.400000000000002,0.9988365455562025,0.753952381668016,0.0006041231371079125,0.9994406686933104,0.9985904828578069,0.3639528529131002,0.0012503636450285766,0.9998408465028356,0.9990939601604747,0.16733068266346574,0.002716980891270533,1.0018109410517453,0.9995008365205678,0.07707649674447559,0.005882155124953427,1.0053829916455213,0.9997405681383266,0.0357854504289663,0.012586852478450412,1.012327420616777
-4.3000000000000025,0.9986614815060715,0.7403975263977707,0.000615068585680944,0.9992765500917524,0.9984458729581444,0.352752351519635,0.0012898270817393786,0.9997357000398838,0.9990157181602565,0.1612699299115996,0.0028185809390412096,1.0018342990992977,0.9994618697797679,0.07405790556816516,0.006120206483562981,1.005582076263331,0.9997216300621722,0.03431834869628114,0.013117633839416429,1.0128392639015886
-4.200000000000003,0.9984626479102684,0.7264670894824025,0.0006267307681824854,0.9990893786784509,0.9982878562384998,0.34167805144334695,0.0013313661942192675,0.9996192224327191,0.9989313169883771,0.15535420703938252,0.002925349057714504,1.0018566660460917,0.9994201055700671,0.07113047460379629,0.00637021930847677,1.0057903248785438,0.9997014107209361,0.03290104399828042,0.013674712449225777,1.013376123170162
-4.100000000000003,0.9982372231583762,0.7121763852829777,0.0006391546165551599,0.9988763777749313,0.9981153449380523,0.33073837190092925,0.0013751052673964146,0.9994904502054487,0.9988403263603514,0.149583503974151,0.0030375858437970116,1.0018779122041483,0.9993753631788813,0.06829272701084987,0.006632868373745216,1.0060082315526266,0.9996798311932975,0.031532338498150625,0.014259514950437771,1.0139393461437354
-4.0000000000000036,0.997982110227003,0.6975424354800908,0.0006523882204888527,0.9986344984474919,0.9979271787674927,0.3199413892469771,0.0014211770489455495,0.9993483558164382,0.9987422906043759,0.14395763920284654,0.0031556112930163235,1.0018979018973921,0.9993274517800056,0.06554315180103865,0.0069088697969012115,1.0062363215769068,0.9996568082599948,0.030211041077148004,0.014873549587774105,1.014530357847769
-3.900000000000004,0.9976939179192975,0.6825839187658518,0.0006664830899454088,0.998360401009243,0.9977221215621568,0.30929481965566363,0.0014697233776120298,0.9991918449397688,0.9986367275384154,0.13847626434650473,0.003279766147783068,1.0019164936861984,0.999276169981298,0.06288020689769513,0.007198983710536002,1.006475153691834,0.9996322542083063,0.028935968365845888,0.015518410915915387,1.0151506651242217
-3.8000000000000043,0.9973689418846121,0.667321107283287,0.0006814944404315615,0.9980504363250436,0.9974988579164463,0.29880600331438756,0.0015208958610772256,0.9990197537775235,0.9985231273263308,0.1331388690148554,0.0034104133431391197,1.0019335406694698,0.9992213053599934,0.06030232215513298,0.007504017110297106,1.0067253224702906,0.9996060766301325,0.027705945728715986,0.016195784760278564,1.015801861390411
-3.7000000000000046,0.997003145570878,0.6517757900843726,0.0006974815030014245,0.9977006270738794,0.9972559898136396,0.28848189017953274,0.0015748566074480733,0.9988308464210877,0.9984009513149928,0.12794478591956915,0.003547939558591972,1.0019488908735847,0.9991626339858526,0.05780790233255639,0.007824826890637144,1.0069874608764897,0.999578178213627,0.02651980820192712,0.01690745344055842,1.0164856316541855
-3.600000000000005,0.9965921412827866,0.6359711840252605,0.0007145078611566429,0.9973066491439433,0.9969920332664874,0.278329027335419,0.0016317790147987,0.9986238122812862,0.9982696308545411,0.1228931962243136,0.0036927568837889202,1.0019623877383301,0.9990999199324051,0.055395330017382505,0.008162323080271348,1.0072622430126765,0.9995484565283366,0.02537640138434938,0.017655301266540403,1.017203757794877
-3.5000000000000053,0.9961311715397361,0.6199318326624141,0.0007326418170169087,0.996863813356753,0.9967054149852925,0.268353547988343,0.0016918486235662485,0.9983972636088587,0.9981285661041784,0.11798313510951841,0.0038453046065769114,1.0019738707107553,0.9990329147765918,0.053062968493140183,0.008517472289945795,1.0075503870665377,0.9995168038038187,0.02427458228185253,0.018441320315275872,1.0179581241190945
-3.4000000000000057,0.9956150909484153,0.603683493854197,0.0007519567893575805,0.9963670477377728,0.996394469091484,0.25856116211835956,0.001755264037009022,0.998149733128493,0.997977124826123,0.11321349752957932,0.004006051132627268,1.0019831759587503,0.9989613570871677,0.0508091645474148,0.008891301385774859,1.0078526584729426,0.9994831067017245,0.023213220105081755,0.019267616498133255,1.0187507231998578
-3.300000000000006,0.9950383488255462,0.5872530169068354,0.0007725317463563807,0.9958108805719026,0.9960574338960051,0.24895714880221964,0.0018222379153752049,0.9978796718113803,0.997814641170583,0.1085830441401614,0.00417549604648064,1.0019901372170636,0.9988849719022836,0.04863225121560988,0.009284901402072129,1.0081698733043558,0.9994472460813391,0.022191197020986486,0.020136415925467884,1.0195836620068068
-3.2000000000000064,0.9943949728263594,0.5706682102295477,0.0007944516761594609,0.9951894245025188,0.9956924487631257,0.23954635021171788,0.0018929980499076586,0.9975854468130333,0.9976404144548632,0.1040904073732839,0.00435417232458907,1.0019945867794522,0.9988034701967204,0.04653055045661503,0.009699431708265068,1.0085029019049856,0.9994090967585953,0.02120740885846628,0.021050071575661865,1.0204591683342572
-3.1000000000000068,0.9936785538534287,0.5539577005790552,0.0008178080986706586,0.9944963619520995,0.9952975510815609,0.23033316728267783,0.001967788523327448,0.9972653396048884,0.9974537079399617,0.09973409763797925,0.004542648711700747,1.0019963566516625,0.9987165483393148,0.04450237575677629,0.010136124445147535,1.0088526727844622,0.9993685272585843,0.020260765768580158,0.022011070274037696,1.0213795975326219
-3.000000000000007,0.9928822325381684,0.5371507850768646,0.0008426996222887709,0.9937249321604572,0.9948706733660088,0.22132155704097678,0.002046870963999109,0.9969175443300079,0.9972537476082746,0.09551250962453328,0.00474153227275029,1.0019952798810248,0.9986238875411749,0.042546034658879295,0.010596289246374378,1.0092201767875493,0.9993253995616065,0.019350192839847513,0.02302203998560409,1.0223474395472105
-2.9000000000000075,0.9919986876031334,0.5202772772720106,0.0008692325496687052,0.9928679201528021,0.994409640513405,0.21251503156344576,0.0021305259015875293,0.9965401664149925,0.997039720946276,0.09142392869058558,0.004951471133286398,1.0019911920795623,0.9985251532953549,0.04065983121316885,0.011081318261729893,1.0096064715570847,0.999279568842826,0.01847463066924182,0.02408575742371134,1.0233653262665374
-2.800000000000008,0.9910201264268362,0.5033673485959381,0.0008975215369661465,0.9919176479638023,0.9939121672393163,0.20391665854322238,0.002219054232673311,0.9961312214719896,0.9968107757363072,0.08746653730775389,0.005173157422388733,1.001983933158696,0.9984199948087196,0.03884206834773929,0.011592691499294625,1.010012686308014,0.999230883205601,0.01763303588955145,0.025205155974420874,1.024436039180022
-2.700000000000008,0.989938278143624,0.4864513666137421,0.0009276903114449077,0.9908659684550689,0.9933758557209388,0.1955290634212541,0.0023127788055043517,0.9956886345264432,0.9965660188618607,0.0836384215478787,0.005407330433000531,1.0019733492948613,0.9983080444268067,0.0370910501559355,0.012131982504179293,1.010440026930986,0.9991791834085921,0.01682438165384681,0.026383333933683584,1.0255625173422758
-2.6000000000000085,0.9887443896187833,0.46955973151609387,0.0009598724527847025,0.989704262071568,0.9927981934741317,0.1873544330381679,0.00241204613383025,0.995210239607962,0.9963045151310106,0.07993757758851139,0.0056547800156312045,1.0019592951466418,0.9981889170525614,0.035405084098712236,0.012700864391971023,1.0108897814445323,0.9991243025867631,0.01604765807785702,0.027623563051206133,1.0267478656379692
-2.500000000000009,0.9874292246429902,0.4527227123182732,0.0009942122439282315,0.9884234368869185,0.9921765514927682,0.1793945207537122,0.002517228250597117,0.9946937797433653,0.9960252861228892,0.07636191821785199,0.00591635022246563,1.0019416363453548,0.9980622095598963,0.03378248312019605,0.013301116255428246,1.0113633258153245,0.9990660659664125,0.015301872641115044,0.028929297371108196,1.0279953633375207
-2.4000000000000092,0.9859830666900467,0.43597028423640005,0.001030865597854103,0.9870139322879008,0.9915081826794286,0.17165065297445492,0.0026287247131779445,0.9941369073926066,0.9957273090623716,0.07290927931998703,0.006192943220053355,1.0019202522824249,0.9979275002031008,0.03222156767499029,0.013934629963240122,1.0118621301663409,0.9990042905743952,0.014586050547786167,0.030304182355052757,1.029308472929448
-2.3000000000000096,0.984395725577106,0.41933196869617806,0.001070001067260423,0.9854657266443664,0.9907902205970631,0.16412373702443528,0.002746964772782431,0.9935371853698456,0.9954095157283686,0.06957742632199326,0.006485523489938592,1.0018950392183072,0.9977843480232074,0.03072066766604986,0.01460341736980802,1.0123877653930153,0.998938784941718,0.013899235048142833,0.031752064268399244,1.0306908492101172
-2.20000000000001,0.982656548356895,0.40283667739646045,0.0011118009447974766,0.9837683493016924,0.9900196785717157,0.15681427028803752,0.0028724097217348904,0.9928920882934505,0.9950707914013776,0.06636406058521971,0.006795122337831015,1.0018659137392085,0.9976322922524938,0.029278124292233865,0.015309617954976614,1.0129419102074704,0.9988693488017119,0.013240487721692173,0.03327699980399959,1.0321463486057114
-2.1000000000000103,0.9807544347564228,0.3865125617992551,0.0011564624622017153,0.9819108972186245,0.9891934491766947,0.14972235054950878,0.003005555433434427,0.9921990046101291,0.9947099738561703,0.06326682572387687,0.007122842733200739,1.001832816589371,0.9974708517183878,0.02789229180491848,0.016055506912402272,1.01352635863079,0.9987957727830162,0.012608888723006584,0.03488326591142662,1.0336790386944428
-2.0000000000000107,0.9786778574560331,0.37038686935021325,0.0012041990974626469,0.9798820565534957,0.9883083041287022,0.1428476874493042,0.0031469351110229083,0.9914552392397251,0.9943258524057186,0.06028331383490004,0.007469864502506427,1.001795716908225,0.9972995242481142,0.026561539173312165,0.01684350370475627,1.0141430279528705,0.9987178380976264,0.012003536991339936,0.03657536979162252,1.035293207889249
-1.900000000000011,0.9764148874761629,0.35448580765028637,0.0012552420000049788,0.9776701294761678,0.9873608946263631,0.13618961497381266,0.0032971222620884907,0.9906580168884516,0.9939171670026751,0.057411071623942767,0.007837449900623033,1.001754616903298,0.9971177860755125,0.025284251658376444,0.01767618110316169,1.014793967178674,0.9986353162242894,0.011423550425148532,0.03835805900804717,1.0369933752323366
-1.8000000000000114,0.973953224906658,0.33883441770139955,0.0013098415447967081,0.9752630664514548,0.9863477521613275,0.12974710489201102,0.00345673391813048,0.989804486079458,0.99348260740492,0.05464760641326727,0.008226949586417783,1.0017095569913377,0.9969250912515288,0.02405883229549577,0.018556274727107126,1.015481365978636,0.9985479685875579,0.010868066022659773,0.04023633165532404,1.038784300242882
-1.7000000000000117,0.9712802351748877,0.32345645723823524,0.0013682690273065417,0.9726485042021943,0.9852652898316319,0.1235187810502214,0.0036264341190098185,0.9888917239506417,0.9930208124118702,0.05199039201823796,0.00863980902981586,1.001660621441686,0.9967208710599736,0.02288370328627931,0.019486693099491206,1.0162075641594648,0.9984555462328376,0.010336239989658824,0.042215446514979854,1.0406709927478175
-1.600000000000012,0.9683829910042202,0.3083742950362869,0.0014308185123381586,0.9698138095165584,0.9841098041862898,0.11750293443438631,0.003806937684213311,0.9879167418705032,0.9925303691784113,0.049436874480084714,0.00907757537908567,1.001607944557497,0.9965045334402146,0.021757307300098283,0.020470528229362413,1.016975061669577,0.9983577894977963,0.009827247815682782,0.044300933115069586,1.0426587226128659
-1.5000000000000124,0.9652483201637861,0.2936088169551021,0.0014978088509722217,0.9667461290147583,0.9828774776291345,0.11169753890814205,0.003999014294472671,0.9868764919236072,0.9920098126134613,0.04698447764357461,0.009541904818438026,1.0015517174318993,0.996275462418557,0.02067810868618114,0.02151106673223129,1.0177865291507884,0.9982544276805293,0.009340284319827363,0.046498601596156194,1.0447530292766856
-1.4000000000000128,0.9618628590541196,0.2791793443371331,0.0015695858811577378,0.9634324449352774,0.9815643814087305,0.1061002675344358,0.004203492909105341,0.9857678743178359,0.991457624870298,0.04463060856921597,0.010034570447349353,1.0014921953176474,0.996033017550145,0.019644594597286513,0.022611801494462392,1.0186448190446074,0.9981451787049082,0.008874563667385149,0.04881455227016173,1.0469597309750698
-1.3000000000000131,0.9582131121115536,0.26510356523891776,0.0016465248289211747,0.9598596369404747,0.9801664792197201,0.10070850938848674,0.004421266546385405,0.9845877457661055,0.9908722349358862,0.04237266277060414,0.01055747071425747,1.0014297056501436,0.9957765333732957,0.018655276026167456,0.023776443884077667,1.0195529772573735,0.9980297487835675,0.008429319358544407,0.051255184740934115,1.0492849335245016
-1.2000000000000135,0.9542855169476633,0.25139747882458485,0.001729032928713814,0.9560145498763771,0.9786796314392495,0.09551938677051164,0.004653297456311629,0.9833329288955611,0.9902520183265179,0.04020802926850897,0.01111263843840185,1.0013646567649197,0.9955053188782572,0.017708688756221336,0.025008936505202542,1.0205142553834599,0.9979078320790206,0.008003804190379715,0.053827206435925465,1.051735038514946
-1.1000000000000139,0.9500665150691603,0.23807535310405592,0.0018175522831047647,0.951884067352265,0.9770996000201367,0.09052977272780693,0.00490062271731531,0.982000222737452,0.9895952968971286,0.038134095454284145,0.011702250454547458,1.001297547351676,0.9952186569924562,0.016803394227882795,0.02631346648722925,1.0215321234796855,0.9977791103634218,0.007597290193373518,0.05653764037702761,1.0543167507404494
-1.0000000000000142,0.9455426279491788,0.22514969605191504,0.0019125629838590628,0.9474551909330379,0.9754220540601883,0.08573630879745275,0.005164360290742607,0.980586414350931,0.9889003387716752,0.03614825175615377,0.012328637916087935,1.0012289766877631,0.994915804084376,0.015937980322478285,0.027694479292386887,1.0226102833767627,0.9976432526775295,0.0072090685437020685,0.05939383199541826,1.0570370846729478
-0.9000000000000146,0.940700538143684,0.21263123999978495,0.0020145865184277335,0.9427151246621118,0.9736425760645456,0.08113542288307884,0.0054457155693490135,0.9790882916338947,0.9881653584019531,0.03424789610289214,0.012994297292509262,1.0011596556944624,0.9945959894882784,0.01511106206539814,0.02915669301664941,1.023752682504928,0.9974999149894547,0.006838449452518991,0.06240345477014898,1.0599033697596036
-0.8000000000000149,0.9355271750677128,0.20052893905712277,0.002124189488030376,0.9376513645557432,0.9717566689151506,0.076723347181744,0.005745988458552077,0.9775026573737027,0.9873885167621866,0.03243043818035196,0.01370190209733643,1.001090418859523,0.9942584150520465,0.014321282250581602,0.03070511314856168,1.0249635282006082,0.9973487398538128,0.006484762033461489,0.06557451444327518,1.062923254297088
-0.7000000000000153,0.9300098049663659,0.18884997918443758,0.0022419876658416526,0.9322517926322075,0.96975976355836,0.07249613608002026,0.006066581031790558,0.9758263445901506,0.9865679216866552,0.030693303477222766,0.014454315382392745,1.001022237069048,0.9939022547104948,0.013567311988420094,0.032345047738461925,1.0262473024489567,0.9971893560719326,0.006147354149596218,0.0689153515356522,1.0661047076075847
-0.6000000000000156,0.9241361245360582,0.17759980042067403,0.002368650426312061,0.9265047749623703,0.9676472274184211,0.0684496839417783,0.00640900580402036,0.9740562332224415,0.9857016283575031,0.02903393711729474,0.01525460303337657,1.0009562313908797,0.9935266540865519,0.012847851179303094,0.03408212291644672,1.0276087770029987,0.9970213783538057,0.005825592241007649,0.0724346418573391,1.0694560202111447
-0.500000000000016,0.9178943575736689,0.16678213065436376,0.0025049055793710984,0.92039926315304,0.965414373540955,0.0645797427139283,0.00677489467011763,0.9721892682110727,0.9847876399497355,0.027449807476372934,0.016106047900281504,1.000893687850017,0.9931307301227773,0.012161628915117184,0.03592229868109848,1.0290530288038757,0.9968444069824964,0.005518861134221842,0.07614139467504356,1.07298580165754
-0.40000000000001634,0.9112733539562201,0.15639903022735413,0.002651544646187985,0.9139248986024081,0.9630564704667863,0.060881939280413966,0.007166008557732218,0.9702224790245185,0.9838239084402172,0.02593840958282656,0.017012164793913914,1.000836073234131,0.9927135707457242,0.011507403811101158,0.03787188486215855,1.0305854556078828,0.9966580274817651,0.005226563834636377,0.08004494816675091,1.076702975648516
-0.3000000000000167,0.9042626901828157,0.14645094657151625,0.002809428616310735,0.9070721187991264,0.960568752832432,0.057351792499067744,0.007584247846903556,0.9681530006793356,0.9828083355872599,0.024497268301564956,0.017976716376535615,1.0007850519637955,0.9922742345657096,0.010883964270528623,0.03993755713878265,1.0322117917044922,0.9964618102876899,0.0049481213031147275,0.08415496176090316,1.080616772048593
-0.20000000000001705,0.8968527706451284,0.13693677800359283,0.0029794942293772018,0.8998322648745055,0.9579464326893219,0.05398472986045666,0.008031663611472404,0.9659780963007943,0.9817387740871233,0.023123941301997353,0.01900372997029667,1.00074250405742,0.9918117506145899,0.01029012868475676,0.04212637297044825,1.0339381235850382,0.9962553104251075,0.004682972217876724,0.08848140492514793,1.0847367153502554
-0.10000000000001741,0.8890349287340347,0.12785394574184372,0.0031627608281978785,0.8921976895622326,0.955184711529399,0.050776103712545706,0.00851046973993927,0.9636951812693383,0.9806130289134389,0.021816021811271735,0.020097515301401643,1.0007105442148405,0.9913251181241766,0.009724745571226712,0.044445787269782946,1.0357709053939594,0.9960380671897244,0.004430572722799786,0.0930345419383206,1.089072609128045
-1.7763568394002505e-14,0.8808015268393439,0.11919847316065924,0.003360337833854662,0.8841618646731986,0.9522787930001594,0.047721206999841614,0.00902305599586316,0.9613018489960226,0.9794288588452214,0.020571141154778982,0.021262683190636372,1.0006915420358578,0.9908133063479527,0.009186693652047495,0.046903667615242776,1.0377169739631955,0.9958096038367833,0.004190396163216814,0.09782491215025332,1.0936345159870366
0.09999999999998188,0.8721460542581596,0.11096507126596822,0.003573432897542537,0.8757194871557021,0.9492238962874554,0.04481528847060201,0.009572002080078183,0.9587958983675335,0.9781839781887287,0.0193869710865614,0.022504165191689015,1.0006881433804178,0.9902752544287734,0.008674881875823659,0.04950830876650842,1.0397835631952819,0.9955694272772003,0.003961932810275681,0.10286330520818232,1.0984327324853826
0.19999999999998153,0.8630632219964105,0.10314722935487441,0.003803360788199979,0.8668665827846105,0.9460152701395446,0.04205356731067911,0.010160092758823416,0.956175362898368,0.9768760586980031,0.018261225912877155,0.023827234167313593,1.0007032928653168,0.9897098713152434,0.008188249385410296,0.05226844620645051,1.041978317521694,0.9953170277821233,0.0037446895748926012,0.1081607307077425,1.1034777584898658
0.29999999999998117,0.8535490534284873,0.09573730981718687,0.004051553079519313,0.8576006065080066,0.9426482075009335,0.03943124716756885,0.010790334123205758,0.9534385416241392,0.9755027316984355,0.01719166441274045,0.02523752577945527,1.0007402574778907,0.9891160357294716,0.007725765434290599,0.05519326839041988,1.0443093041198914,0.9950518786968854,0.0035381897123102357,0.11372838171209,1.1087802604089754
0.3999999999999808,0.8436009697726494,0.08872664604378233,0.00431956870468557,0.847920538477335,0.9391180607195874,0.03694352953321456,0.01146597104609357,0.950584031765681,0.974061590417174,0.016176091559783168,0.026741060852587394,1.0008026512697614,0.9884925961888991,0.007286429254275917,0.05829242733635265,1.0467850235252518,0.9947734361653637,0.0033419725182349813,0.11957759157706709,1.1143510277424309
0.49999999999998046,0.83321786934564,0.08210564242633345,0.004609105452136702,0.8378269747977767,0.935420257286073,0.034585626459045726,0.01219050590238342,0.9476107631884565,0.9725501925236276,0.015212360050264828,0.028344268549266798,1.0008944610728945,0.987838371084883,0.006869269877222806,0.06157604713778792,1.049414418222671,0.9944811388657783,0.0031555930175035662,0.12571978352517602,1.1202009223909544
0.5999999999999801,0.82240019957933,0.07586387546394391,0.004922012480734881,0.8273222120600648,0.931550316058223,0.032352772581579536,0.012967718617373196,0.9445180346755963,0.9709660628827058,0.014298371642497254,0.030054010272811148,1.001020073155517,0.9871521488206972,0.00647334591344817,0.06505472992652904,1.0522068787472263,0.9941744077589925,0.002978621646194335,0.13216641242939914,1.1263408201883915
0.6999999999999797,0.8111500208155664,0.06999019503363613,0.005260303937939055,0.8164103247535055,0.9275038639199812,0.030240236441640755,0.013801688105452174,0.9413055520254333,0.9693066965227778,0.01343207831334503,0.03187760418352248,1.0011843007063002,0.9864326880115802,0.006097745289505352,0.06873955875263749,1.0551722467642177,0.9938526458504039,0.0028106439280674023,0.13892889830196553,1.1327815441523694
0.7999999999999794,0.7994710609428815,0.06447282493228912,0.00562617376980862,0.8050972347126901,0.9232766528182575,0.02824333108485011,0.014696815157169404,0.9379734679754269,0.9675695618196487,0.012611483237813581,0.03382285018146651,1.0013924120011153,0.9856787177494187,0.005741584947953626,0.07264209678732624,1.0583208145367449,0.9935152379665386,0.0026512601461873286,0.14601855103584135,1.13953378900238
0.899999999999979,0.7873687600002195,0.05929946185631774,0.006022011816860856,0.7933907718170804,0.9188645771169228,0.026357423935455038,0.01565784682660615,0.934522423943529,0.9657521038971085,0.011834641598047257,0.03589805516986787,1.0016501590669764,0.9848889379346021,0.00540401051172168,0.0767743821898305,1.0616633201244325,0.9931615505474811,0.0025000850105454386,0.15344648602119265,1.1466080365686737
0.9999999999999787,0.7748503039480894,0.054457372050822905,0.00645042129484243,0.7813007252429318,0.9142636912025489,0.02457794593981233,0.016689902362431883,0.9309535935649808,0.9638517482438469,0.011099661228325064,0.03811205836809656,1.0019638066119434,0.984062019677522,0.005084195915624146,0.0811489179136467,1.0652109375911687,0.992790931456298,0.002356747322470487,0.16122353035766734,1.1540144618139654
1.0999999999999783,0.7619246468959486,0.049933484930841265,0.006914237764216433,0.768838884660165,0.9094702272721948,0.022900399979863817,0.017798500714571806,0.9272687279867666,0.9618659045457166,0.01040470310287167,0.04047425639135413,1.0023401609370708,0.9831966057721174,0.004781343007543959,0.08577865566208796,1.0689752614342054,0.9924027098066266,0.0022208896365782937,0.16936011950950466,1.1617628293161313
1.199999999999978,0.7486025211754199,0.04571448305233816,0.007416549696438189,0.7560190708718582,0.9044806132294902,0.021320368560751035,0.01898958963349145,0.9234702028629816,0.9597919707314917,0.009747981673482342,0.04299462775494972,1.0027865984864415,0.982291311243779,0.004494681121742783,0.09067697313979552,1.0729682843835746,0.9919961958096204,0.0020921679209794375,0.1778661844059779,1.1698623802155983
1.2999999999999776,0.7348964347610871,0.041786887888447755,0.007960720748675185,0.7428571555097623,0.8992914906115153,0.019833520780280445,0.020269576360058536,0.9195610669715738,0.9576273372293966,0.009127765064114057,0.04568375639385638,1.003311093623253,0.9813447239738329,0.004223466626704364,0.09585764368810419,1.077202367661937,0.9915706806414557,0.0019702512164325725,0.1867510291765475,1.1783217098180032
1.3999999999999773,0.720820655662872,0.03813714094588172,0.00855041386125243,0.7293710695241244,0.8938997324655662,0.018435618591269964,0.0216453598800285,0.9155450923455947,0.9553693914307848,0.00854237512970224,0.048552853712616195,1.003922245143401,0.9803554054027138,0.003966982449855161,0.10133479734089365,1.0816902027436075,0.991125436332615,0.0018548212950918463,0.1960231999300631,1.187148636262678
1.499999999999977,0.7063911830449031,0.034751679836214966,0.009189617293443716,0.7155808003383468,0.8883024610918601,0.017122522370865978,0.023124364687580817,0.9114268257794409,0.9530155223564262,0.007990187386538894,0.05161377859620223,1.0046293009526284,0.9793218913138192,0.003724537581443088,0.10712287229728847,1.0864447636111076,0.9906597156801729,0.0017455723194707007,0.20569034523919547,1.1963500609193682
1.5999999999999766,0.6916257049637183,0.031617008995780904,0.009882672712881022,0.7015083776765993,0.8824970655656158,0.01589019581371065,0.024714575966071288,0.9072116415316871,0.9505631255199162,0.007469630821588913,0.054879054718959784,1.005442180238876,0.9782426926999022,0.0034954665597854984,0.11323655578255558,1.0914792484824578,0.9901727521843173,0.0016422105022038114,0.2157590692756117,1.205931821459929
1.6999999999999762,0.6765435427617701,0.02871976482511318,0.010634305451338415,0.6871778482131085,0.8764812189497808,0.01473471016836847,0.026424576050205494,0.9029057949999864,0.9480096079817629,0.006979187588129987,0.05836188438628671,1.0063714923680496,0.9771162967137211,0.0032791289400264656,0.11969071326354276,1.096807009977264,0.9896637600103414,0.0015444537671623904,0.22623477885348073,1.2158985388638222
1.7999999999999758,0.661165582298606,0.026046775093342966,0.011449657034377411,0.6726152393329834,0.8702528951079913,0.013652247838672804,0.02826358198104953,0.8985164770890408,0.9453523935867337,0.006517392595080107,0.062076158032648945,1.0074285516193826,0.9759411677045046,0.0030749087484712723,0.1265003050054413,1.1024414727099459,0.9891319339773404,0.0014520314124421008,0.23712152597574043,1.2262534599530808
1.8999999999999755,0.6455141923497192,0.023585112523837992,0.012334320083632343,0.6578485124333515,0.8638103850261897,0.012639105373637327,0.030241483902432816,0.8940518689286225,0.9425889283760582,0.006082832997325038,0.06603645838069866,1.008625386756757,0.974715748341624,0.002882213924487509,0.13368028900873366,1.1083960373503576,0.9885764495748517,0.00136468377571064,0.248421847831547,1.2369982974063987
1.9999999999999751,0.6296131306497925,0.02132214254396758,0.013294375677538866,0.6429075063273314,0.8571523125506981,0.011691695871298147,0.03236888397304085,0.889521196523739,0.9397166861651011,0.005674147594281531,0.07025805814102651,1.0099747443061275,0.9734384608266883,0.0027004757518858113,0.14124550945521502,1.1146839702819034,0.9879964630086603,0.0012821619023736242,0.26013660655510695,1.2481330695637674
2.0999999999999748,0.6134874382007507,0.0192455652435779,0.014336433238105666,0.6278238714388563,0.8502776494504938,0.010806550823305616,0.034657135381490185,0.884934784831984,0.9367331742761242,0.005290026143829896,0.07475691000251719,1.0114900842786414,0.972107708195082,0.0025291482816123256,0.14921056992693466,1.1213182781220166,0.9873911112769936,0.0012042272169837664,0.2722648314152545,1.2596559426922482
2.1999999999999744,0.5971633226035453,0.01734345164310569,0.015467672986764477,0.6126309955903098,0.8431857297119649,0.009980321428284533,0.03711838095053353,0.8803041106624985,0.9336359394147813,0.004929208598622559,0.0795496275323342,1.0131855669471155,0.9707218757077667,0.0023677077475061648,0.1575896908484074,1.128311566556174,0.986759512278308,0.0011306511982881462,0.2848035664470501,1.2715630787253582
2.299999999999974,0.5806680313038279,0.015604274422894693,0.016695890980088193,0.5973639222839161,0.8358762629755673,0.009209779402937102,0.03976559069990436,0.8756418536754716,0.9304225736780078,0.004590484271631556,0.08465345547608553,1.0150760291540935,0.9692793323339507,0.002215651976792632,0.16639655084719532,1.135675883181146,0.9861007649518574,0.0010612150582821611,0.29774772684496714,1.2838484917968245
2.3999999999999737,0.5640297157636058,0.014016933309953905,0.01802954669473789,0.5820592624583437,0.8283493470255479,0.008491817320571693,0.04261259760398856,0.8709619446295365,0.9270907206800141,0.004272690937628498,0.09008622782795458,1.0171769485079687,0.9677784323250103,0.002072499796899163,0.17564411203669264,1.143422544361703,0.985413949452214,0.000995709425604785,0.31108996769609537,1.2965039171483095
2.4999999999999734,0.5472772876817328,0.012570775357010233,0.019477813078641375,0.5667551007603742,0.8206054792462906,0.007823448507232045,0.04567413062944162,0.8662796098757322,0.9236380817821493,0.0039747138771109025,0.09586631193380192,1.0195043937159514,0.9662175168798045,0.0019377904401037815,0.18534442960154882,1.1515619464813533,0.9846981273588852,0.0009339340335875468,0.3248205688192417,1.3095186961781269
2.599999999999973,0.5304402684839122,0.01125561038121714,0.02105062892017478,0.551490897404087,0.812645566961835,0.007201806525868548,0.04896584396844252,0.8616114109302775,0.9200624224114899,0.003695484868989518,0.1020125368055103,1.0220749592170002,0.9645949159012884,0.0018110829474385914,0.19550844651397514,1.1601033624152635,0.9839523419221432,0.0008756974132368978,0.33892733957634175,1.322879681498485
2.6999999999999726,0.5135486333862639,0.010061721856376438,0.0227587533068161,0.53630738669308,0.8044709365787489,0.006624144279061439,0.05250434119530632,0.8569752777740552,0.9163615784521226,0.003433981138139308,0.10854410377163404,1.0249056822237566,0.9629089498440652,0.0016919555731933489,0.20614577472679546,1.1690547245708607,0.9831756183461534,0.0008208165914078691,0.35339554751391483,1.3365711658600683
2.7999999999999723,0.49663265140406787,0.00897987357316421,0.024613821846958542,0.5212464732510265,0.7960833414567807,0.00608783276068392,0.05630719286823819,0.8523905343250189,0.9125334626922474,0.003189224263692947,0.11548047757890945,1.028013940271157,0.9611579316522614,0.0015800051912804314,0.21726446477361389,1.1784223964258753,0.9823669641104489,0.0007691167943989496,0.3682078745609513,1.3505748386714003
2.899999999999972,0.47972272272799543,0.008001312396866966,0.026628404210691525,0.506351126938687,0.7874849684365574,0.005590359486595142,0.06039294587564157,0.8478779143121989,0.908576071309416,0.002960279053724091,0.12284125610407354,1.0314173274134895,0.9593401687868318,0.0014748467046451497,0.22887076634888529,1.188210935135717,0.9815253693307585,0.0007204311571740174,0.3833444042405307,1.3648697735712891
2.9999999999999716,0.46284921492314124,0.007117767461831903,0.028816062404597134,0.49166527732773835,0.7786784429590263,0.00512932663399146,0.0647811225904107,0.843459565549437,0.9044874903754683,0.0027462523917255455,0.13064601695000896,1.0351335073254773,0.9574539653411215,0.001376112458825185,0.24096888312841733,1.1984228484695387,0.9806498071601528,0.0006746004383935134,0.3987826429375854,1.3794324500977382
3.0999999999999712,0.44604229942095075,0.0063214461465715965,0.031191409029098366,0.4772337084500491,0.7696668327173255,0.004702448918439184,0.06949220765041467,0.8391590403677401,0.9002659023620223,0.0025462920600384242,0.1389141393997541,1.0391800417617765,0.9554976242432244,0.0012834516606853308,0.25356072580467626,1.2090583500479006,0.9797392342314202,0.0006314727414157284,0.4144975777013066,1.3942368119327266
3.199999999999971,0.42933178977045805,0.005605027173640864,0.033770164571766854,0.4631019543422249,0.7604536497882854,0.0043075512368744295,0.07454761993532537,0.8350012697236108,0.8959095926267177,0.002359585545136933,0.14766460050209154,1.0435741931288092,0.9534694495433857,0.0011965298032795557,0.2666456680260502,1.220115117569436,0.978792591141534,0.00059090324140465,0.43046177235407446,1.4092543634956085
3.2999999999999705,0.4127469830931705,0.004961651174454018,0.036569212563545395,0.4493161956567159,0.7510428511977837,0.0039425661039950155,0.07996966706794825,0.831012518265732,0.89141695585984,0.002185358829417061,0.15691574447892576,1.048332700338766,0.9513677487843909,0.001115028097716353,0.2802203106146364,1.2315880593990274,0.9778088029790138,0.000552753918660942,0.44664550283971566,1.4244543058187296
3.39999999999997,0.3963165061458088,0.004384909051584951,0.0396066511647561,0.4359231573105649,0.7414388378816439,0.003605530908516119,0.08578147954372572,0.8272203174253696,0.8867865024704223,0.0020228751738771145,0.16668502519181178,1.0534715276622342,0.949190835452586,0.0010386429128322883,0.29427826005580654,1.2434690955083925,0.9767867798949187,0.0005168932982755337,0.46301693179295644,1.4398037116878752
3.49999999999997,0.3800681673375915,0.00386882846026404,0.04290183945233779,0.4229700067899293,0.7316464520116606,0.003294585014707585,0.09200692140025937,0.8236533734119199,0.8820168648904833,0.0018714338958215615,0.17698872209400504,1.0590055869844883,0.9469370315068606,0.0009670852234081595,0.30880992776408167,1.2557469592709423,0.9757254177181478,0.0004831961961813125,0.47954232128233054,1.4552677390004782
3.5999999999999694,0.3640288159747451,0.0034078587172136077,0.046475436348385475,0.4105042523231306,0.7216709726645846,0.003007966733512557,0.09867047419770678,0.8203414468622914,0.8771068037756882,0.0017303691454588765,0.18784163093285133,1.0649484347085396,0.9446046699826184,0.0009000800675948994,0.3238023569892212,1.2684070269718397,0.974623598615651,0.00045154347166342923,0.4961862816006825,1.4708098802163334
3.699999999999969,0.34822420991563297,0.00299685442912212,0.050349429763519506,0.3985736396791525,0.7115181098204708,0.0027440101863605015,0.10579709101326573,0.8173152008337365,0.8720552140804327,0.001599048685007265,0.1992567314557559,1.0713119455361886,0.9421920976674445,0.0008373660141474115,0.33923908439021006,1.2814311820576545,0.9734801917980733,0.00042182178637295564,0.5129120528959199,1.4863922446939932
3.7999999999999687,0.3326788927167186,0.0026310581153879964,0.05454715312983479,0.38722604584655335,0.7011939966856161,0.0025011420835537868,0.11341201718468913,0.8146060138703053,0.8668611309851465,0.0014768726736693605,0.21124483550366333,1.0781059664888097,0.9396976778448679,0.000778694640006572,0.3551000432278448,1.2947977210727126,0.9722940542712845,0.0003939233698675437,0.529681815399119,1.5019758696704035
3.8999999999999684,0.31741608123415355,0.0023060820807025983,0.05909328607280999,0.37650936730696355,0.6907051803443401,0.002277878437843217,0.1215405746982821,0.8122457550426222,0.8615237356534972,0.0013632724615846303,0.2238142201310892,1.0853379557845864,0.9371197931023059,0.0007238300187020208,0.3713615147766514,1.3084813078789572,0.9710640316341547,0.000367745791693741,0.546457023055457,1.5175210546896116
3.999999999999968,0.30245756451991457,0.0020178897729971057,0.0640138355287725,0.36647140004868706,0.6800586107530266,0.0020728212325072937,0.13020790743921265,0.8102665181922393,0.8560423607971552,0.0012577093956240848,0.23697025173986802,1.0930126125370232,0.9344568481989624,0.0006725482199944066,0.3879961339017403,1.3224529821007027,0.9697889589228524,0.0003431917400051887,0.5631987545537245,1.5329877134765768
4.099999999999968,0.28782361471702755,0.0017627768416238476,0.06933609316806517,0.3571597078850927,0.6692616280990746,0.001884655061947682,0.13943868503967913,0.8087003131387538,0.850416496025851,0.0011596736396486396,0.25071500861066415,1.101131504636515,0.9317072729891511,0.0006246368211186848,0.40497295377548953,1.3366802267646407,0.9684676615018498,0.00032016880670249215,0.5798680751106557,1.5483357366125055
4.199999999999967,0.27353291051760253,0.0015373520897316029,0.07508856455297089,0.3486214750705734,0.658321948556657,0.0017121437615001955,0.14925676380803096,0.807578712364688,0.8446457929606195,0.001068683011622884,0.26504691060042707,1.1096927035610467,0.9288695253962047,0.0005798944299328923,0.42225757342581227,1.351127098822017,0.9670989560017201,0.00029858927906389887,0.5964264019422213,1.5635253579439414
4.299999999999967,0.2596024736022342,0.00133851849392852,0.08130086506959636,0.34090333867183054,0.6472476484803689,0.0015541270418557573,0.1596848042302011,0.8069324527105699,0.8387300700884025,0.0009842818397435282,0.27996036607256936,1.1186904361609717,0.9259420944318358,0.0005381302202320803,0.4398123302298215,1.3657544246616573,0.9656816513037193,0.00027836993782781594,0.6128358661588076,1.5785175174625268
4.399999999999967,0.24604761833198863,0.001163454443797507,0.08800357735683445,0.3340511956888231,0.6360471470869038,0.001409517142193062,0.1707438458289208,0.8067909929158246,0.8326693173365363,0.0009060398395253078,0.2954454472494352,1.1281147645859715,0.9229235032555254,0.0004991634794322408,0.45759655764475954,1.380520060900285,0.9642145495710343,0.00025943186167343146,0.6290596638772266,1.593274213448261
4.499999999999966,0.23288191481680753,0.0010095953338593588,0.09522806475478585,0.3281099795715934,0.6247291876837654,0.0012772955148580012,0.18245284176015597,0.8071820294439214,0.8264637003461259,0.0008335510135744073,0.3114876060273259,1.1379513063734519,0.9198123122682267,0.00046282316878676344,0.4755669064583912,1.3953792187266179,0.9626964473264774,0.00024170023803982144,0.6450623896379932,1.6077588369644706
4.599999999999966,0.22011716533882175,0.0008746156213845779,0.10300623525884,0.32312340059766176,0.6133028175126243,0.0011565095531812508,0.19482815741981005,0.8081309749324344,0.8201135644238728,0.0007664325755729617,0.3280674427710794,1.1481810071949523,0.9166071222344022,0.00042894749625421724,0.4936777257306881,1.4102848479650902,0.9611261365762962,0.00022510418020993406,0.6608103457511885,1.6219364823274847
4.6999999999999655,0.2077633939677812,0.0007564114452014437,0.1113702506514401,0.31913364461922133,0.6017773662832115,0.0010462693728211514,0.2078830395046674,0.8096604057878789,0.8136194381525921,0.0007043238998091228,0.34516054060591156,1.1587799787585036,0.9133065774261462,0.0003973835020935068,0.511881497485032,1.425188074911178,0.9595024059796525,0.00020957655058173597,0.6762718219288453,1.635774227908498
4.799999999999965,0.19582884907046738,0.0006530838834613029,0.1203521759566474,0.31618102502711476,0.5901624234815281,0.0009457446558557292,0.22162706437205545,0.8117894878535836,0.8069820366414254,0.0006468854973924465,0.3627373771667229,1.1697194138081484,0.9099093687828914,0.0003679866572267043,0.530129317193845,1.4400386859767365,0.9578240420632148,0.0001950537900377025,0.6914173404749968,1.6492413825382117
4.899999999999965,0.1843200182882988,0.0005629229123178536,0.12998356519096158,0.31430358347926035,0.5784678145435909,0.0008541615657214896,0.2360655770957756,0.8145333916393664,0.8002022643976235,0.0005937980201266013,0.3807633245752915,1.180965588972915,0.9064142370799604,0.00034062047437166676,0.548371410304271,1.4547856473842313,0.9560898304801807,0.00018147575331828314,0.7062198633426688,1.6623096938228494
4.9999999999999645,0.17324165543895165,0.0004843921127132278,0.14029498063800905,0.3135366360769607,0.5667035759928676,0.0007707997400320243,0.25119913520622655,0.8179027111990942,0.7932812178027349,0.0005447612928352052,0.39919874656843973,1.1924799643711745,0.9028199760990028,0.0003151561319141294,0.5665576735634493,1.469377649662452,0.9542985573129363,0.00016878555029831155,0.7206549584878847,1.674953515800821
5.099999999999964,0.16259681869004738,0.00041611415899067694,0.15131544461881746,0.31391226330886485,0.5548799296459225,0.0006949893672814067,0.2670229735873581,0.8219029032332805,0.7862201871771002,0.0004994933747842767,0.41799919919295575,1.2042193863700559,0.8991254357931378,0.0002914721104587681,0.5846382288207604,1.4837636646138983,0.9524490104184267,0.00015692939305922415,0.7347009241032691,1.6871499345216958
5.199999999999964,0.15238691925699555,0.00035685711089028516,0.16307182501468487,0.3154587442716804,0.5430072559965482,0.0006261083524795596,0.2835265091978235,0.8265337651943717,0.7790206584176992,0.00045772965069168503,0.4371157383773019,1.216136396795001,0.8953295254394451,0.0002694538419679704,0.6025639763768612,1.4978935018163062,0.9505399808151956,0.00014585644864495428,0.7483388704489757,1.6988788512641713
5.299999999999963,0.14261177979382678,0.00030552151962526253,0.17558815865488198,0.31819993844870875,0.5310960668937592,0.0005635795758491824,0.30069290599010207,0.8317889728838612,0.7716843141956349,0.00041922195167709564,0.4564953340859329,1.228179648281568,0.8914312167712597,0.0002489933713717418,0.6202871348533142,1.511718351624574,0.9485702641109212,0.0001355186973852618,0.761552760072054,1.710123024182975
5.399999999999963,0.1332697015760277,0.00026112834915936745,0.1888849201011947,0.3221546216772224,0.5191569776334193,0.0005068682478663877,0.31849872139642366,0.8376556990298429,0.7642130347008639,0.0003837377063727887,0.47608138681971907,1.240294421520583,0.8874295470825786,0.00022998903050863717,0.6377617549843528,1.5251913020669314,0.9465386619691498,0.00012587079666548373,0.7743294081808922,1.720868070150042
5.499999999999963,0.12435753951843853,0.00022280770547222772,0.2029782472936599,0.3273357868120984,0.5072006785869376,0.00045547936312961834,0.33691365582507066,0.8441143344120083,0.75660889792318,0.0003510591222966042,0.49581433814018955,1.2524232360633696,0.88332362229675,0.00021234512423362606,0.654944195664509,1.538267817961259,0.9444439836138039,0.00011686995001913836,0.7866584457852728,1.7311024293990767
5.599999999999962,0.1158707840294263,0.00018978835945715478,0.21787913985560503,0.33374992388503133,0.4952379064933702,0.00040895525480599826,0.3559004255744003,0.8511383320677706,0.7488741794599314,0.0003209823974742454,0.5156323629007644,1.2645065423606958,0.8791126199915034,0.0001959716285104829,0.6717935519649585,1.5509061719564619,0.9422850473699073,0.00010847578141659486,0.7985322489070242,1.7408172962769315
5.699999999999962,0.10780364867477887,0.00016138804308252208,0.23359265041016014,0.341396299084939,0.48327941554337117,0.0003668732507239314,0.3754147772887206,0.8586941928320917,0.7410113518424958,0.00029331696219736525,0.5354721272054742,1.27648347904797,0.8747957923722843,0.00018078390028641866,0.6882720265855057,1.56306781895779,0.9400606822388483,0.00010065021461980184,0.8099458376986423,1.7500065199374906
5.799999999999962,0.10014916261085594,0.00013700449348552635,0.25011709378450303,0.35026625639535897,0.47133594838475246,0.00032884343156014406,0.3954056584845328,0.8667416068692853,0.7330230833751402,0.00026788475070382844,0.5552695930331244,1.2882926764082647,0.870372469185794,0.00016670239893290528,0.704345238232424,1.574717707418218,0.9377697295063707,9.335735747328933e-05,0.8208967496690295,1.7586664791754
5.899999999999961,0.09289926674602933,0.00011610721568644511,0.2674433031401148,0.3603425698861441,0.45941820717989645,0.00029450649100126736,0.41581555380381674,0.8752337609837132,0.7249122364815493,0.0002445195024872726,0.5749608481609989,1.2998730846425484,0.8658420605655879,0.00015365241901865723,0.7199824626054502,1.5858245231710382,0.9354110443813533,8.65633909979957e-05,0.8313848914217111,1.7667959358030645
5.999999999999961,0.08604491260172531,9.82299315239743e-05,0.2855539654808808,0.3715988780826061,0.44753682484494495,0.00026353169725124026,0.43658099064360467,0.8841178154885496,0.7166818655560137,0.00022306609285782653,0.5944829386825139,1.3111648042385275,0.8612040598015668,0.0001415638341727421,0.7351568039102357,1.5963608637118025,0.9329834976633173,8.023646315491462e-05,0.8414123733614224,1.7743958710247396
6.099999999999961,0.07957616286863001,8.296368013727129e-05,0.30442307122359785,0.38399923409222786,0.43570233659954416,0.00023561495479329508,0.45763321093747306,0.8933355475370173,0.7083352143180158,0.00020337989230967413,0.6137746811214688,1.3221098954394845,0.8564580460252019,0.00013037085177980412,0.7498452969965615,1.6063033430217635,0.9304859774364738,7.434658714333686e-05,0.8509833317460611,1.7814693091825349
6.19999999999996,0.07348229268889661,6.995053377067961e-05,0.32401551313706894,0.39749780582596556,0.4239251519539742,0.00021047696491149903,0.4788989984863859,0.90282415044036,0.6998757126707313,0.00018532615418698217,0.6327774319421388,1.3326531446128702,0.8516036868023698,0.00012001177824461084,0.7640289422369002,1.61563262903927,0.9279173907879977,6.886554410068246e-05,0.8601037422614891,1.7880211330494868
6.29999999999996,0.06775189074042487,5.887789177305702e-05,0.3442868685691967,0.4120387593096216,0.41221552725775545,0.00018786148311356055,0.5003016438238981,0.9125171710816535,0.6913069730657657,0.00016877943008153373,0.6514357940886206,1.3427427671543863,0.8466407406257264,0.0001104287945509208,0.7776926770469678,1.6243334176726942,0.9252766655481017,6.376679006836472e-05,0.8687812290132233,1.794057894561325
6.3999999999999595,0.062372959253278126,4.947331532278998e-05,0.3651833951875308,0.4275563544408089,0.4005835389303085,0.00016753367128685692,0.5217620216513958,0.9223455605817044,0.682632786378267,0.0001536230123517779,0.6696982429245042,1.3523310293027713,0.8415690592986426,0.00010156774183733841,0.7908252894275157,1.6323943487261583,0.9225627520493573,5.9025367090792535e-05,0.8770248724680925,1.7995876245174498
6.499999999999959,0.057333012149843876,4.14998655507981e-05,0.38664226432797516,0.44397527647781904,0.3890390574899989,0.00014927854214885627,0.5431997499171801,0.932238807407179,0.6738571172983849,0.00013974840310326808,0.6875176574251314,1.3613747747235163,0.8363885902028321,9.337791670427364e-05,0.803419280059718,1.63980787026255,0.919774624902602,5.461781831250789e-05,0.8848450194789624,1.8046196443815643
6.599999999999959,0.052619170568109386,3.475190829094199e-05,0.4085920475197488,0.4612112180878582,0.3775917224929364,0.00013289949332673245,0.564534395098587,0.9421261175915234,0.6649840992468714,0.00012705480894115162,0.7048517464392943,1.3698358456861657,0.8310993784419451,8.58118759633486e-05,0.8154706802841796,1.6465700587261247,0.9169112847866572,5.052210694289627e-05,0.8922530980874813,1.8091643828741386
6.699999999999958,0.04821825510012279,2.9051349585751396e-05,0.43095346114161165,0.47917171624173444,0.3662509184872752,0.00011821692821045726,0.5856866855560674,0.9519376040433426,0.6560180288244328,0.00011544866076984572,0.7216633640662401,1.3776813928906728,0.8257015688535712,7.882525053970468e-05,0.8269788337458729,1.6526804025994442,0.9139717602489759,4.671753895679753e-05,0.8992614393625622,1.813233199611538
6.799999999999958,0.04411687415400711,2.4244267252671037e-05,0.45364036201739183,0.49775723617139894,0.35502575208251275,0.0001050669605748844,0.6065796941789662,0.9616054462614789,0.6469633598062484,0.00010484315789249798,0.7379207124110524,1.3848840722173008,0.820195407882291,7.237656823211314e-05,0.8379461496290598,1.6581415575113507,0.9109551095142345,4.318468940078812e-05,0.9058831080976275,1.816838217611862
6.899999999999958,0.04030150792652598,2.0197905215568746e-05,0.4765609738485383,0.5168624817750642,0.3439250302264638,9.330019984199467e-05,0.6271399530235364,0.9710649832500002,0.6378246966948322,9.515783564184588e-05,0.7535974339685135,1.3914221306633459,0.8145812453066386,6.642708503812322e-05,0.8483778352530134,1.662959080559652,0.9078604222977891,3.990533217779202e-05,0.9121317437712662,1.8199921660690552
6.999999999999957,0.036758587552906286,1.6797998876327824e-05,0.49961931163316575,0.536377899186072,0.33295723977524516,8.278061377131607e-05,0.647298466110174,0.9802557058854192,0.6286067878461561,8.631815575999013e-05,0.7686725994381295,1.3972793872842857,0.8088595358130894,6.09406247524813e-05,0.8582816154105962,1.6671411512236856,0.904686821620818,3.6862373183899066e-05,0.9180214127894138,1.8227082344102319
7.099999999999957,0.03347456908023316,1.3946401491105043e-05,0.5227167596883626,0.5561913287685958,0.3221305284338044,7.338446530458231e-05,0.6669915917542184,0.9891221201880228,0.6193145181856359,7.825511873227331e-05,0.7831305997509522,1.4024451179365882,0.8030308404104689,5.588342654361256e-05,0.867667445265395,1.6706982856758639,0.9014334656238934,3.403978667315677e-05,0.9235664726750693,1.8249999382989626
7.199999999999957,0.03043600198915486,1.1558983285975266e-05,0.5457537495794803,0.5761897515686352,0.31145268713631813,6.499932025505473e-05,0.6861617723381067,0.9976144594744248,0.6099529015322211,7.090489727656912e-05,0.7969609533847152,1.4069138549169362,0.7970958276784752,5.122400022083973e-05,0.8765472229001382,1.6736430505786135,0.8980995493756339,3.142255472821098e-05,0.9287814485589169,1.8268809979345506
7.299999999999956,0.027629592064858155,9.563776866561291e-06,0.5686314779058195,0.5962610699706776,0.3009311339272448,5.752312252460534e-05,0.7047580967823902,1.005689230709635,0.6005270725503995,6.420849018207164e-05,0.8101580416400551,1.4106851141904546,0.7910552748443512,4.693298890290354e-05,0.8849345068187225,1.6759897816630738,0.8946843066730272,2.8996609717668598e-05,0.9336809220516818,1.8283652287247092
7.399999999999956,0.02504225849140751,7.89934430078798e-06,0.5912536013073193,0.6162958597987268,0.29057289939499686,5.086333354031858e-05,0.7227366886340229,1.0133095880290197,0.5910422783514292,5.811139569833479e-05,0.8227207854207693,1.4137630637721985,0.7849100686820849,4.2983038804456086e-05,0.8928442428567036,1.6777543115387885,0.8911870118299317,2.674877962338673e-05,0.9382794323499665,1.8294664441798982
7.499999999999956,0.022661185112796023,6.513343075220668e-06,0.6135278472183041,0.6361890323311001,0.2803846137011723,4.493613262745999e-05,0.7400609201520054,1.0204455338531777,0.5815038697665403,5.256330367242601e-05,0.8346522773052502,1.4161561470717905,0.7786612062289067,3.93486758599737e-05,0.9002925041111713,1.678953710340078,0.8876069814502173,2.4666736121448096e-05,0.9425913892431855,1.8301983706934029
7.599999999999955,0.020473865868767205,5.361269904469168e-06,0.6353674839846308,0.655841349853398,0.27037249523912243,3.966567508906227e-05,0.7567014595264008,1.0270739547655232,0.571917292316182,4.7517805645602706e-05,0.8459593823393914,1.4178766746555733,0.7723097953142523,3.600618890942098e-05,0.9072962466816668,1.679606041995919,0.8839435761819436,2.273894530779863e-05,0.9466309975294662,1.8305745737114099
7.699999999999955,0.018468144473085424,4.405363105863813e-06,0.6566926022437303,0.6751607467168157,0.26054234094639395,3.4983404811672614e-05,0.7726361641738286,1.0331785051202225,0.5622880769006398,4.293212212325148e-05,0.8566523201887225,1.4189403970893624,0.7658570548967867,3.2933519174105363e-05,0.9138730832496382,1.679730138146425,0.8801962024489338,2.0954620956081804e-05,0.9504121922469907,1.8306083946959246
7.7999999999999545,0.01663224845604061,3.61364591194846e-06,0.6774311705204463,0.6940634189764869,0.2508995182863374,3.0827418297074693e-05,0.7878498375398111,1.0387493558261485,0.5526218302384951,3.876684624948279e-05,0.8667442401077659,1.419366070346261,0.7593043152055327,3.0110155758267254e-05,0.9200410758237302,1.6793453910292628,0.8763643141560649,1.9303680204085794e-05,0.9539485840313279,1.8303128981873926
7.899999999999954,0.014954817741255733,2.9590946843960353e-06,0.6975198403716131,0.7124746581128688,0.24144895890499907,2.714187709729199e-05,0.8023338700083362,1.0437828289133353,0.5429242250804431,3.498570312776561e-05,0.8762507987852396,1.4191750238656828,0.7526530176816137,2.751703691539209e-05,0.9258185483681887,1.6784715660498024,0.872447414364563,1.7776701563665398e-05,0.9572534138639586,1.8297008282285216
7.999999999999954,0.013424927969139855,2.4189174890887344e-06,0.7169044898283116,0.7303294177974514,0.23219515396034418,2.3876465720995554e-05,0.8160857863100734,1.0482809402704176,0.5332009902269115,3.155532404475192e-05,0.8851897495773521,1.4183907398042637,0.7459047147176106,2.5136456826890807e-05,0.9312239194967997,1.6771286342144103,0.8684450569335808,1.6364885153774544e-05,0.9603395164423545,1.8287845733759354
8.099999999999953,0.012032108815507092,1.973929910525918e-06,0.7355405062440679,0.747572615059575,0.22314215111199887,2.0985892182467936e-05,0.8291087223083091,1.052250873420308,0.5234579003787443,2.844503487320349e-05,0.8935805500444595,1.4170384504232039,0.7390610691920303,2.295197764423662e-05,0.9362755549803933,1.6753366241724237,0.8643568481243136,1.5060015059242815e-05,0.9632192913911574,1.8275761395154708
8.199999999999953,0.010766357583984476,1.6080162951181975e-06,0.7533928215370398,0.7641591791210243,0.21429355315106324,1.8429428461086417e-05,0.8414108534915825,1.0557044066426458,0.5137007658509096,2.5626657945587716e-05,0.9014439931542302,1.4151447590051398,0.7321238537969067,2.094834655508304e-05,0.9409916394523957,1.6731154932493024,0.8601824481629171,1.3854423719927844e-05,0.9659046815422274,1.8260871297051446
8.299999999999953,0.009618148374969993,1.3076658432753518e-06,0.7704357219308678,0.7800538703058378,0.20565251824123632,1.6170488252975623e-05,0.8530047959932536,1.05865731423449,0.5039354221797576,2.307432671244669e-05,0.9088018660356252,1.4127372882153828,0.7250949501570871,1.9111417637773798e-05,0.9453900664268852,1.6704850165839722,0.8559215727584961,1.2740958258983248e-05,0.9684071575280276,1.8243287302865236
8.399999999999952,0.008578437152265916,1.0615740965169707e-06,0.7866524617844629,0.7952308989367288,0.1972217617345169,1.4176239507279753e-05,0.8639069988171844,1.0611287605517012,0.49416771965480777,2.0764312516519112e-05,0.9156766388440182,1.4098443584988258,0.7179763477403008,1.7428078278980408e-05,0.9494883455297505,1.6674646932700514,0.8515739945724481,1.1712948660425049e-05,0.9707377079660069,1.822311702538455
8.499999999999952,0.0076386630413723955,8.603014086672189e-07,0.8020347152500844,0.8096733782914568,0.1890035595171904,1.2417249348528614e-05,0.8741371434140468,1.0631407029312372,0.48440351280635374,1.8674862837908535e-05,0.9220911851128939,1.4064946979192476,0.7107701425576634,1.5886179932311784e-05,0.9533035257125451,1.6640736682702084,0.8471395446354799,1.0764177711175549e-05,0.9729068345441011,1.8200463791795811
8.599999999999952,0.006790746201103759,6.959809332185429e-07,0.8165819025427554,0.8233726487438592,0.18099975283469782,1.0867159108030044e-05,0.883717563915265,1.0647173167499628,0.4746486498803657,1.678605038524239e-05,0.9280685339743134,1.402717183854679,0.7034785356548341,1.4474473006509392e-05,0.9568521331228609,1.660330668777695,0.8426181137086446,9.888852622985667e-06,0.9749245513666019,1.8175426650752464
8.699999999999951,0.006027082613060619,5.620695308072854e-07,0.8303004264761755,0.8363275090892361,0.17321175453735438,9.502387294579862e-06,0.8926726985652758,1.0658844531026301,0.4649089623322168,1.5079632430414769e-05,0.9336316538057384,1.3985406161379552,0.6961038313946158,1.3182545676060364e-05,0.9601501222731198,1.6562539536677356,0.8380096535848042,9.081578255409894e-06,0.9768003879588449,1.814810041543649
8.799999999999951,0.00534053613197405,4.531357763459809e-07,0.843202854006088,0.848543390138062,0.1656405566827962,8.30185845546172e-06,0.9010285801236297,1.0666691368064258,0.4551902543706864,1.3538919808375738e-05,0.9388032662023338,1.3939935205730203,0.6886484355323594,1.200076641594272e-05,0.963212839143312,1.6518612746756713,0.8333141783269709,8.337331861563158e-06,0.9785433953826127,1.8118575737095837
8.89999999999995,0.004724428134466274,3.646799537904144e-07,0.8553070740482192,0.8600315021826854,0.15828673942547877,7.24675598451352e-06,0.9088123705711121,1.0670991099965907,0.44549829258348084,1.2148655022969912e-05,0.9436056886916301,1.389103981275111,0.6811148530861161,1.0920230069655368e-05,0.9660549948805405,1.6471698479666566,0.8285317654400554,7.651439282607697e-06,0.980162154959149,1.8086939203992043
8.99999999999995,0.0041725250948212445,2.929815616781184e-07,0.8666354581595648,0.870807983254386,0.15115048111859264,6.320297051387591e-06,0.9160519431788071,1.0672024242973999,0.4358387956751685,1.0894898925362106e-05,0.9480607042439952,1.3838994999191638,0.6735056860040572,9.932707264459495e-06,0.9686906488166364,1.6421963348206936,0.8236625569726254,7.019552519027528e-06,0.9816647891461008,1.8053273461187263
9.09999999999995,0.003679024404375064,2.3497041545805786e-07,0.8772140471925923,0.8808930715969674,0.1442315695493923,5.507527928161338e-06,0.9227755131724729,1.0670070827218652,0.42621742434796017,9.764925454236462e-06,0.9521894554020225,1.3784068797499827,0.665823630632261,9.03059699797204e-06,0.971133199584518,1.636956830216779,0.8187067605453673,6.437628609745616e-06,0.983058974160454,1.8017657347058211
9.19999999999995,0.003238538736611174,1.8811794277873162e-07,0.8870717808430627,0.8903103195796739,0.13752941422518106,4.7951380992561354e-06,0.9290113166280403,1.0665407308532213,0.4166397713551655,8.74712394505206e-06,0.9560123607467829,1.3726521321019485,0.6580714749865357,8.206882225469947e-06,0.9733953831991817,1.6314668581857175,0.81366465030304,5.9019097529144915e-06,0.9843519539836698,1.7980166042867098
9.29999999999995,0.0028460792434207294,1.5034571299032962e-07,0.8962397833325907,0.8990858625760114,0.13104305962406237,4.171291640875374e-06,0.9347873360267067,1.065830395650769,0.4071113517564384,7.830908545281012e-06,0.9595490513463579,1.3666604031027965,0.6502520958325193,7.455088283259137e-06,0.9754892770597094,1.6257413728922288,0.8085365677868211,5.408904604320419e-06,0.9855505554285204,1.7940871232153417
9.399999999999949,0.002497037849712558,1.199486397984728e-07,0.9047507142445893,0.9072477520943019,0.12477119932206426,3.6254744524288895e-06,0.9401310700143526,1.0649022693364167,0.3976375934030859,7.0066342866548226e-06,0.9628183248952299,1.3604559182983158,0.6423684555788564,6.7692439937871995e-06,0.9774263089087716,1.619794764487628,0.8033229227240632,4.955370693338068e-06,0.9866612039826398,1.789984126706703
9.499999999999948,0.0021871688940628964,9.553064728162752e-08,0.9126381889994765,0.9148253578935394,0.11871219090636309,3.148356022997234e-06,0.9450693441841583,1.0637815350905213,0.3882238276807599,6.265519392423258e-06,0.9658381153085763,1.3540619429893361,0.6344235989887985,6.1438453001771975e-06,0.9792172698924135,1.613640868881212,0.7980241937326027,4.538297896261589e-06,0.9876899401869799,1.7857141339195826
9.599999999999948,0.0019125703427572693,7.59508956837962e-08,0.9199362705831577,0.921848840925915,0.11286407158306333,2.7316644989339167e-06,0.9496281593985643,1.0624922309816276,0.3788752805357901,5.599573416614767e-06,0.9686254756622187,1.3475007561980088,0.6264206497161185,5.57382128840711e-06,0.9808723309406714,1.60729298065679,0.7926409289369052,4.154892913277308e-06,0.9886424363302583,1.7812833652671634
9.699999999999948,0.0016696647837856071,6.027893106885784e-08,0.9266790331826518,0.9283486979664374,0.10722457438734545,2.3680739118514538e-06,0.9538325738637039,1.0610571482510494,0.3695970638102475,5.00153083149435e-06,0.9711965725201999,1.3407936363304473,0.618362806671749,5.0545024599113475e-06,0.9824010617821405,1.6007638684538894,0.7871737464934749,3.802564692567678e-06,0.989524013284539,1.7766977597780138
9.799999999999947,0.0014551803864213397,4.7757362287015326e-08,0.9329001926481667,0.934355373034588,0.1017911449037201,2.051102506062108e-06,0.957706615147088,1.059497760050808,0.36039416690956316,4.464789702840477e-06,0.9735666898336108,1.333960856743174,0.610253340228064,4.581591123375972e-06,0.9838124519890619,1.5940657922171257,0.7816233350231132,3.4789107533628183e-06,0.9903396573186405,1.7719629923417537
9.899999999999947,0.0012661319912531388,3.7770867433728483e-08,0.9386328018962546,0.9398989338875078,0.09656095840463896,1.7750211807054939e-06,0.9612732184425695,1.0578341768472086,0.3512714488251718,3.983355109093978e-06,0.9757502407766343,1.327021689601806,0.6020955882682144,4.1511337821598104e-06,0.9851149335212869,1.5872105217895012,0.7759904539477718,3.1817043563142633e-06,0.9910940367660235,1.7670844907137953
9.999999999999947,0.0010998024752034707,2.98205135029761e-08,0.9439090048617403,0.9450088073369438,0.09153093731677409,1.5347711419533283e-06,0.9645541874345608,1.056085124751335,0.3422336305332081,3.5517869793055823e-06,0.9777607860553499,1.319994416588558,0.5938929520883953,3.75949539732634e-06,0.9863164043168173,1.5802093564052127,0.7702759337299234,2.908882476004848e-06,0.9917915184345286,1.7620674521644522
10.099999999999946,0.0009537245163873109,2.3502524371110667e-08,0.9487598431402284,0.9497135676566157,0.08669776892584702,1.3258899236312516e-06,0.9675701744664527,1.0542679433922997,0.333285287788767,3.1651520454589743e-06,0.9796110573758925,1.3128963451646594,0.5856488921613743,3.403335415708142e-06,0.9874242525290149,1.5730731446903892,0.7644806760125484,2.6585345306306962e-06,0.9924361836700103,1.7569168596825588
10.199999999999946,0.0008256628648253272,1.849076347593126e-08,0.9532151112825775,0.9540407741474028,0.08205792323296868,1.1444450060960065e-06,0.9703406768778906,1.0523986001108594,0.324430844333655,2.8189796199562522e-06,0.9813129849296787,1.3057438292633337,0.5773669237700322,3.079585452536726e-06,0.988445381088864,1.565812304858896,0.7586056536580267,2.428891825334567e-06,0.9930318440050435,1.7516374976630702
10.299999999999946,0.0007135972071803387,1.4522314240039691e-08,0.957303250561063,0.9580168477682434,0.07760767087797305,9.869743222701288e-07,0.9728840467156575,1.0504917175936306,0.31567456553391093,2.5092209262611576e-06,0.9828777279011195,1.2985522934350304,0.5690506125200688,2.7854285302719717e-06,0.9893862323000296,1.5584368448200985,0.7526519106844165,2.218317670332759e-06,0.9935820563315839,1.7462339670160003
10.399999999999945,0.0006157056969656738,1.1385633214011648e-08,0.9610512817496999,0.9616669874466656,0.07334310104818476,8.504329982450543e-07,0.9752175113129329,1.0485606123611175,0.3070205524616789,2.232211727681843e-06,0.9843157071363942,1.291336259598073,0.5607035697413987,2.518279774377241e-06,0.9902528122435003,1.550956381984899,0.7466205620978068,2.025298134311626e-06,0.994090137556878,1.7407106996546848
10.499999999999945,0.0005303492061493609,8.910839843778717e-09,0.9644847661702038,0.9650151153763532,0.06926013929439423,7.321457317077673e-07,0.9773572024808633,1.0466173417752576,0.2984727364342724,1.984638013929896e-06,0.985636639243542,1.2841093756778144,0.5523294477881053,2.2757684761121055e-06,0.9910507147950672,1.5433801625831727,0.7405127936196338,1.848433395235105e-06,0.9945591787141471,1.735071972333781
10.599999999999945,0.00045605633982936933,6.9617738240879135e-09,0.9676277909425902,0.9680838472824196,0.065354565179503,6.297642590746833e-07,0.9793181924162147,1.0446727575957175,0.2900348740214935,1.7635045213015843e-06,0.9868495714989098,1.2768844455204034,0.5439319352471412,2.0557214338579044e-06,0.991785145108363,1.5357170803555042,0.7343298613080669,1.6864296566998505e-06,0.9949920584972834,1.7293219198053502
10.699999999999944,0.00039150924270103804,5.429511285015565e-09,0.9705029772041268,0.9708944864468279,0.06162202968928976,5.412294123985362e-07,0.9811145346156013,1.042736564304891,0.28171054253046734,1.5661058736515798e-06,0.9879629170569846,1.269673459587452,0.5355147520662382,1.8561474937062172e-06,0.9924609424308849,1.527975694497123,0.7280730910727886,1.538091593200619e-06,0.9953914562159778,1.7234645472887664
10.799999999999944,0.0003355302143942529,4.227083794106079e-09,0.9731315046453441,0.9734670348597384,0.05805807233900784,4.647373103017216e-07,0.9827593083345492,1.040817380673557,0.2735031359754325,1.3900001487598956e-06,0.9889844900238548,1.2624876259992872,0.5270816446117533,1.675223208263965e-06,0.9930826021724376,1.520164246784191,0.7217438780827161,1.4023152954401041e-06,0.9957598641572343,1.7175037422399504
10.899999999999944,0.0002870691404140979,3.2851864562033484e-09,0.9755331456974956,0.9758202148379097,0.05465813791400653,3.98709264604058e-07,0.9842646654623706,1.038922803376377,0.2654158615381039,1.232984683796623e-06,0.9899215400605322,1.255337401598636,0.5186363806673866,1.5112795439531368e-06,0.9936542971419727,1.5122906778093594,0.715343686066435,1.278081684374932e-06,0.9960995993569662,1.7114432854234012
10.999999999999943,0.0002451917363417433,2.5486954768894066e-09,0.977726317971566,0.9779715097079077,0.05141759278723412,3.4176502727856217e-07,0.9856418787074112,1.0370594714946453,0.2574517365223903,1.0930739487990948e-06,0.9907807862298553,1.2482325227522457,0.5101827443848983,1.362789564307576e-06,0.9941798979165571,1.5043626423014556,0.7088740465053507,1.1644503663532646e-06,0.9964128147841985,1.705286861289549
11.099999999999943,0.00020906859510061437,1.9738513046263506e-09,0.9797281305331434,0.9799371991282441,0.04833174076128788,2.92699032566901e-07,0.9869013903075925,1.0352331310688805,0.24961358580543958,9.684793258468716e-07,0.9915684498821123,1.2411820356875518,0.5017245311981,1.22835702709434e-06,0.9946629922979101,1.49638752349601,0.7023365577197958,1.0605539019215016e-06,0.9967015099482702,1.699038067668066
11.199999999999942,0.00017796502040590134,1.525981230265927e-09,0.9815544532924357,0.9817324183128416,0.04539583838758987,2.5045932272593774e-07,0.9880528605898866,1.0334486989774765,0.24190403978517905,8.575906451646631e-07,0.9922902864060461,1.2341943261912252,0.49326554271151124,1.1067058317548728e-06,0.9951069038471877,1.488372446558699,0.6957328838485588,9.655924638751756e-07,0.9969675409379963,1.6927004247865551
11.299999999999942,0.0001512316239330458,1.1776656316797585e-09,0.9832199724977618,0.9833712041216949,0.04260510972023801,2.1412887629690402e-07,0.9891052157873164,1.0317103255075544,0.2343255328227467,7.589593387091753e-07,0.9929516157227738,1.2272771485455205,0.4848095815751525,9.966702602115518e-07,0.9955147094888754,1.480324291064028,0.6890647537225498,8.788288595740212e-07,0.9972126299102487,1.6862773836327984
11.399999999999942,0.00012829565917438224,9.072618212258021e-10,0.9847382591229136,0.984866554782088,0.039954760467082684,1.8290908243567827e-07,0.9900666947379082,1.0300214552049909,0.22688030217646982,6.712830801225422e-07,0.9935573514506204,1.2204376536270902,0.47636044635698915,8.971859564166351e-07,0.9958892561891647,1.4722497025461538,0.6823339596335393,7.995838947616463e-07,0.9974383740448148,1.679772333678354
11.499999999999941,0.00010865306134311137,6.977194377810747e-10,0.98612183580405,0.9862304888653931,0.03743999150556809,1.5610513104391543e-07,0.9909448941386515,1.0283848856442197,0.21957038742235035,5.933917919254128e-07,0.994112028675865,1.2136824160982154,0.4679219264245462,8.072815943505063e-07,0.9962331767175683,1.4641551031421145,0.6755423559991588,7.27232058461702e-07,0.9976462539805008,1.6731886099796596
11.599999999999941,9.186115992487753e-05,5.356318721894127e-10,0.9873822363803803,0.9874740975403051,0.035056011735818626,1.3311311264363468e-07,0.9917468120137762,1.0268028237495948,0.21239763035436654,5.242349080392117e-07,0.9946198303014576,1.2070174606558242,0.4594977968471907,7.260711849532697e-07,0.9965489045175685,1.4560467013647593,0.6686918579255768,6.611975077452925e-07,0.9978376417547571,1.666529499680334
11.69999999999994,7.753202850402374e-05,4.1047731880183846e-10,0.9885300771463972,0.9886076091749012,0.0327980502483175,1.1340863770303855e-07,0.9924788893935779,1.0252769396418953,0.20536367535631028,4.6286978627740893e-07,0.9950846119837647,1.200448287340075,0.4510918133305045,6.527469779138428e-07,0.9968386877063186,1.447930501036823,0.6617844396695051,6.009503328296972e-07,0.9980138082683957,1.6597982479379008
11.79999999999994,6.532643520895665e-05,3.1401381495044234e-10,0.9895751178764176,0.9896404443116266,0.03066136778828099,9.653681010135529e-08,0.993147049932455,1.023808417720736,0.19846997023535018,4.08451176991953e-07,0.9955099256467362,1.1939798958820864,0.4427077071940798,5.865729170162481e-07,0.9971046022268909,1.4398123094209707,0.6548221330014203,5.460030862991516e-07,0.9981759302900913,1.6529980632915118
11.89999999999994,5.494835644836993e-05,2.3979773722260234e-10,0.9905263140864746,0.990581262442923,0.028641267503454193,8.210340252112758e-08,0.993756737447445,1.0223980049508992,0.19171776750604863,3.6022165805782436e-07,0.9958990416062404,1.187616809112289,0.43434918040392356,5.268786069656528e-07,0.9973485641960712,1.4316977445999948,0.64780702547212,4.959075566857152e-07,0.9983250970305125,1.6461321225026326
11.99999999999994,4.61400164721848e-05,1.828006634951862e-10,0.9913918867128675,0.9914380267293397,0.026733104966513932,6.976709709949347e-08,0.9943129514379161,1.0210460564044301,0.1851081261121803,3.175029533730722e-07,0.9962549693476086,1.181363095459789,0.42601990067049433,4.7305375738826427e-07,0.9975723414678691,1.4235922421383633,0.640741258584953,4.5025177342061795e-07,0.9984623162970002,1.6392035748819533
12.09999999999994,3.867741560747984e-05,1.3910639307113115e-10,0.9921793577306421,0.9922180351462496,0.024932297467542885,5.923267187846193e-08,0.9948202804654325,1.0197525779329752,0.1786419135723849,2.7968806060041373e-07,0.9965804769825888,1.1752223905549737,0.4177234966231822,4.2454306758976657e-07,0.9977775644556665,1.4155010610788485,0.6336270258762934,4.0865722505945e-07,0.9985885202594749,1.6322155461357681
12.199999999999939,3.23663107156813e-05,1.056701393054027e-10,0.9928956348813052,0.9929280011920208,0.023234332576110295,5.024502358619287e-08,0.9952829334772637,1.0185172660533741,0.17231980853447948,2.462341165410109e-07,0.9968781094534408,1.1691979179879204,0.4094635530718108,3.808415203199189e-07,0.9979657362453115,1.4074292893171223,0.6264665709070425,3.7077627890180764e-07,0.9987045708402621,1.6251711417473045
12.299999999999939,2.7038612441132592e-05,8.01296806685059e-11,0.9935470243088756,0.9935740629213168,0.021634775976348664,4.2583929937833886e-08,0.9957047691093953,1.0173395450857439,0.16614230372210748,2.1665593752384638e-07,0.997150205516145,1.1632925092382524,0.40124360636546197,3.414900544562727e-07,0.9981382420338012,1.3993818483992633,0.6192621851681541,3.3628978757249683e-07,0.9988112647513662,1.6180734499195202
12.399999999999938,2.2549165086926948e-05,6.065548063816095e-11,0.9941393010104552,0.9941618501755421,0.020129278582032506,3.605946385931702e-08,0.9960893231467371,1.0162186017287698,0.16010970925637114,1.905201740814988e-07,0.9973989135747112,1.1575086228310822,0.39306713985862796,3.060715879632525e-07,0.9982963579311098,1.3913634977897378,0.6120162059033899,3.04904870018774e-07,0.9989093381986495,1.6109255441020394
12.499999999999938,1.8772876432038288e-05,4.58334481479028e-11,0.9946777325263306,0.9946965054027627,0.01871358294203196,3.050798536019528e-08,0.9964398339486757,1.0151534168907077,0.15422215633414638,1.6744002517832257e-07,0.9976262064279988,1.1518483627621452,0.3849375794943576,2.742073651473831e-07,0.9984412591583013,1.3833788386526589,0.6047310138527067,2.7635285482219274e-07,0.9989994712729199,1.6037304851256264
12.599999999999937,1.5602166424710795e-05,3.457245600912984e-11,0.9951671429857303,0.995182745152155,0.0173835289496298,2.5788639002044533e-08,0.9967592662626477,1.0141427952122775,0.14847960124392445,1.4707046402939739e-07,0.9978338949576677,1.1463134962015922,0.37685828951370515,2.455536034506878e-07,0.9985740276773409,1.375432317191046,0.5974090309198736,2.5038737661020605e-07,0.9990822920394548,1.5964913229593285
12.699999999999937,1.2944705412576418e-05,2.6032287436805746e-11,0.9956119370884207,0.9956248817938332,0.01613505887203326,2.178029934185588e-08,0.9970503331739877,1.013185392046021,0.14288182969928243,1.2910392632736745e-07,0.9980236408575309,1.1409054705568134,0.36883256830040057,2.1979841702268743e-07,0.998695659285456,1.3675282275858565,0.5900527177680998,2.2678261191177995e-07,0.99915838035513,1.5892110981232297
12.799999999999937,1.0721414367087512e-05,1.9567236719808534e-11,0.9960161188329684,0.9960268402473355,0.014964221718997472,1.837890739597725e-08,0.9973155166037224,1.0122797383227198,0.13742846146943044,1.1326642124220854e-07,0.9981969684268487,1.1356254298962791,0.36086364436924456,1.9665899608778403e-07,0.9988070702045773,1.3596707145738218,0.5826645713476302,2.0533164801772585e-07,0.9992282714181007,1.5818928427657308
12.899999999999936,8.864701381727791e-06,1.4681922344550458e-11,0.9963833385263658,0.9963922032277476,0.013867176971782413,1.5495152605460305e-08,0.9975570861669005,1.011424263138683,0.13211895528573558,9.931402522589394e-08,0.998355275500764,1.1304742307864997,0.3529546725062922,1.7587902123583632e-07,0.9989091032034292,1.3518637757097214,0.5752471223594343,1.858449729663647e-07,0.9992924590760596,1.5745395814354939
12.999999999999936,7.3169105508918975e-06,1.0996870081214638e-11,0.9967169629121713,0.9967242798227222,0.0128401976957071,1.30524563379808e-08,0.99777711666927,1.010617314364977,0.12695261400267666,8.70297234278894e-08,0.998499843569623,1.1254524575722997,0.3451087300684318,1.572262965376936e-07,0.9990025332683756,1.3441112633368073,0.5678029326592702,1.681490809923858e-07,0.9993513988976473,1.5671543315569174
13.099999999999936,6.028961144877165e-06,8.222200698071447e-12,0.9970200288317734,0.9970260577929183,0.011879673061336304,1.0985220177950339e-08,0.9979775042387871,1.0098571773001233,0.12192858999133316,7.622056674705391e-08,0.9986318471324424,1.1205604371237756,0.33732881344947696,1.4049058105758405e-07,0.9990880728718085,1.3364168863212855,0.5603345926065519,1.5208518200360288e-07,0.9994055110343996,1.5597401036409515
13.199999999999935,4.959156755357519e-06,6.136868790918015e-12,0.9972952610943029,0.9973002202510582,0.010982110300843728,9.237305476084146e-09,0.9981599812460266,1.0091420915468703,0.1170458907432701,6.671511421085796e-08,0.9987523623462252,1.1157982530894954,0.3296178347193952,1.2548160632785965e-07,0.9991663768444928,1.328784211563888,0.5528447183625892,1.3750801064471574e-07,0.9994551828756039,1.552299901238193
13.299999999999935,4.072145793898585e-06,4.572342504616245e-12,0.9975452310336932,0.9975493031794871,0.010144136127347214,7.760715847737742e-09,0.9983261299327412,1.0084702660600884,0.11230338466252565,5.8361133925544095e-08,0.9988623750156062,1.1111657596781317,0.321978618442775,1.1202726291070775e-07,0.9992380468908902,1.3212166653336652,0.5453359491428895,1.242847260662927e-07,0.9995007715162434,1.544836720659133
13.399999999999935,3.338016360321383e-06,3.4006131244268545e-12,0.9977722688064776,0.997775606822838,0.00936249764601349,6.514454975459216e-09,0.9984773952038315,1.0078398928498449,0.10769980702335669,5.102353894947953e-08,0.9989627879485775,1.1066625949719342,0.31441389868210057,9.997194350130911e-08,0.9993036357651034,1.3137175344472038,0.5378109444283303,1.1229389684785929e-07,0.9995426060465875,1.5373535504749178
13.499999999999934,2.7315100475933107e-06,2.5247581803000685e-12,0.9979783744992033,0.9979811060092509,0.008634062786491703,5.463540175831838e-09,0.9986150960420634,1.007249158828555,0.10323376607144419,4.458253310968274e-08,0.9990544277691753,1.1022881938406195,0.30692631619086175,8.917502869465466e-08,0.999363651139065,1.3062899673299269,0.5302723811401115,1.0142456430273228e-07,0.999580989677697,1.5298533708178086
13.599999999999934,2.2313407227469995e-06,1.871169885703239e-12,0.9981655221026465,0.9981677534433693,0.007955820286766113,4.5781480828566146e-09,0.9987404364148091,1.0066962567015754,0.0989037492463829,3.8931949664089416e-08,0.9991380511631137,1.0980418004094967,0.2995184158009654,7.950950542401358e-08,0.9994185591734751,1.2989369749744406,0.5227229507834867,9.1575378502462e-08,0.9996162017137825,1.5223391524972691
13.699999999999934,1.819605691344428e-06,1.3843370894051077e-12,0.9983354239540225,0.9983372435597139,0.007324879258833739,3.832878903153869e-09,0.9988545148696972,1.006179394128531,0.09470812950350549,3.397776093816418e-08,0.9992143506586287,1.0939224801621341,0.2921926440083533,7.086070652473353e-08,0.9994687878166155,1.2916614318249688,0.5151653565653529,8.265380269101286e-08,0.9996484993776752,1.5148138559430282
13.799999999999933,1.4812779381978558e-06,1.0222933610748441e-12,0.9984897626965843,0.9984912439745225,0.006738468366717432,3.2061203691924334e-09,0.9989583337466781,1.0056968021133956,0.09064517171339692,2.9636744169891927e-08,0.9992839599362132,1.08992913164961,0.2849513467601581,6.312516054318706e-08,0.9995147298570934,1.2844660766172515,0.5076023104908423,7.457537942734405e-08,0.9996781195061575,1.5072804299969997
13.899999999999933,1.203769324220616e-06,7.536193891155563e-13,0.9986298253913077,0.998631029160632,0.006193934647243826,2.679501065472323e-09,0.9990528072815167,1.0052467419287605,0.08671303911783124,2.583528768695942e-08,0.9993474587091774,1.0860604978270088,0.27779676744615456,5.620954446339255e-08,0.9995567457347985,1.277353513180953,0.5000365304441128,6.72630555698106e-08,0.9997052801170978,1.4997418105612106
13.999999999999932,9.765557092977772e-07,5.546674231027282e-13,0.998756751467756,0.9987577280234653,0.005688742003747804,2.23741902782848e-09,0.999138769322585,1.004827511326333,0.08290979982133173,2.2508322539138703e-08,0.9994053772295111,1.0823151770508428,0.27073104509668267,5.0029728915212957e-08,0.9995951661411561,1.2703262112378386,0.4924707372585738,6.064655999615809e-08,0.999730181864618,1.4922009191231917
14.099999999999932,7.908559791491854e-07,4.0745185003743245e-13,0.9988721498876771,0.9988729407436563,0.005220469402440253,1.866637289182904e-09,0.9992169801366432,1.0044374495390835,0.07923343329808175,1.9598368705686653e-08,0.9994582004056697,1.0786916337037513,0.2637562127886436,4.4509909091772215e-08,0.9996302944168174,1.2633865072054609,0.4849076517818097,5.466183194968721e-08,0.9997530093822056,1.4846606611640154
14.199999999999932,6.393578629859675e-07,2.987610159266296e-13,0.9989769473741725,0.9989775867320355,0.00478680880059712,1.5559357136041285e-09,0.9992881329530469,1.004074941753644,0.07568183689451258,1.7054681777928238e-08,0.9995063716274657,1.0751882085219782,0.2568741962605895,3.958181471475086e-08,0.9996624087564477,1.2565366050170372,0.4773499919404782,4.925049457149555e-08,0.9997739325287109,1.4771239244691892
14.299999999999931,5.159842645374724e-07,2.1871393585115584e-13,0.9990718902623835,0.9990724062466481,0.00438556283501379,1.295813234492016e-09,0.999352859583857,1.0037384224188708,0.0722528323085565,1.4832493677729985e-08,0.9995502962190512,1.0718031285276077,0.25008681273735756,3.5183990387821495e-08,0.9996917642506918,1.2497785769880494,0.46980046981045986,4.435937162039494e-08,0.9997931075377956,1.4695935773482556
14.399999999999931,4.156945789812738e-07,1.5976109324356003e-13,0.9991584234844976,0.9991588391790766,0.004014642298336923,1.0782317261259777e-09,0.9994117359800346,1.0034263782783714,0.06894417202726777,1.289233320100891e-08,0.9995903446751307,1.0685345167023985,0.24339576996413093,3.126114245244338e-08,0.9997185947599074,1.2431143647240384,0.4622617886975209,3.994004249552319e-08,0.9998106780849249,1.4620724667824456
14.49999999999993,3.3431614165913004e-07,1.1657341758564144e-13,0.9992363875254606,0.9992367218416023,0.0036720634299437505,8.963976227960302e-10,0.9994652868956411,1.0031373503255847,0.06575354570528202,1.1199422167429418e-08,0.9996268555853899,1.065380401290672,0.23680266544924855,2.776354512956658e-08,0.9997431146445406,1.2365457800937891,0.45473664023372806,3.5948434340404845e-08,0.9998267762700047,1.4545634165037327
14.59999999999993,2.684015659726313e-07,8.493206138382448e-14,0.9993069762314252,0.9993072446329911,0.003355945047012421,7.445742911116326e-10,0.9995139906052408,1.0028699356522532,0.06267858646740199,9.723136962236367e-09,0.9996601383390472,1.062338724806449,0.23030898591453808,2.4646501506353502e-08,0.9997655203571142,1.2300745062716523,0.4472277014948105,3.234444712063578e-08,0.999841523527455,1.4470692250222656
14.69999999999993,2.1510826575532604e-07,6.17284001691587e-14,0.999371482367569,0.9993716974758348,0.0030645055403124566,6.179226019753514e-10,0.9995582827260964,1.0026227882664087,0.05971687711944529,8.436529475019938e-09,0.9996904756036589,1.0594073527231043,0.22391610695140707,2.1869854482936546e-08,0.9997859919070181,1.2237020988584253,0.4397376321436147,2.909160956576784e-08,0.9998550314669803,1.4395926636105951
14.79999999999993,1.720969420304641e-07,4.474198789239381e-14,0.99943054772408,0.999430719821022,0.00279605975807673,5.123642621285285e-10,0.9995985600466656,1.0023946198047424,0.05686595625238633,7.315901329185692e-09,0.9997181255900848,1.056584081842471,0.217625292880403,1.939754279423056e-08,0.9998046942126823,1.2174299870930851,0.4322690716047308,2.6156763754947576e-08,0.9998674026491515,1.4321364742538822
14.89999999999993,1.3744623994504934e-07,3.241851231905457e-14,0.9994833476948091,0.999483485141049,0.0025490158000895935,4.244651297113933e-10,0.9996351842199575,1.002184200020047,0.05412332422573918,6.340425295903174e-09,0.9997433241370252,1.0538666483627643,0.21143769681144065,1.7197199109197925e-08,0.9998217783403754,1.2112594751518162,0.42482463627529177,2.35097755707514e-08,0.9998787313032056,1.4247033675784975


==> Figures/data/TPR_precision_data_chameleon.csv <==
Threshold,TPR_r_50,FPR_r_50,Precision_r_50,TPR_Precision_r_50,TPR_r_100,FPR_r_100,Precision_r_100,TPR_Precision_r_100,TPR_r_150,FPR_r_150,Precision_r_150,TPR_Precision_r_150,TPR_r_200,FPR_r_200,Precision_r_200,TPR_Precision_r_200,TPR_r_250,FPR_r_250,Precision_r_250,TPR_Precision_r_250
-10.0,1.0,0.9999999999998913,0.013932015192809838,1.0139320151928097,0.9999999999648619,0.9999989554259471,0.013932029542609062,1.013932029507471,0.9999999934985451,0.9997772391366329,0.0139350760454469,1.013935069543992,0.9999999188826562,0.9968064851381585,0.013976024899036016,1.0139759437816922,0.9999996579569493,0.9845584269330313,0.0141474254311922,1.0141470833881416
-9.9,1.0,0.9999999999998035,0.013932015192811046,1.013932015192811,0.9999999999489279,0.9999986224487225,0.013932034116813607,1.0139320340657414,0.9999999914994098,0.9997354261328251,0.013935650717564913,1.0139356422169747,0.9999998994280536,0.9963994034490208,0.013981654739402579,1.0139815541674562,0.9999995892849449,0.9831211083706304,0.014167814903684,1.0141674041886288
-9.8,1.0,0.9999999999996471,0.013932015192813195,1.0139320151928133,0.9999999999259985,0.9999981888740481,0.013932040072928987,1.0139320399989276,0.9999999889084141,0.9996863902455361,0.01393632471699535,1.0139363136254094,0.999999875499172,0.9959463411846406,0.013987925784179464,1.0139878012833514,0.9999995074301473,0.9815708910328476,0.014189871806211842,1.0141893792363592
-9.700000000000001,1.0,0.9999999999993701,0.013932015192817001,1.013932015192817,0.9999999998931071,0.9999976260975846,0.013932047803883772,1.0139320476969909,0.9999999855574263,0.9996290052451025,0.013937113553602932,1.0139370991110292,0.9999998461136325,0.9954429038203096,0.013994900657476727,1.0139947467711092,0.9999994099856041,0.9799010269827575,0.014213707910237997,1.014213117895842
-9.600000000000001,0.9999999999999999,0.9999999999988827,0.013932015192823695,1.0139320151928235,0.9999999998460749,0.9999968979312648,0.013932057806778045,1.013932057652853,0.9999999812326795,0.9995619914179155,0.013938034859213225,1.0139380160918927,0.9999998100843038,0.9948843767469999,0.014002646868054355,1.0140024569523582,0.9999992941292443,0.9781045626041885,0.01423944057153115,1.0142387347007755
-9.500000000000002,0.9999999999999999,0.9999999999980302,0.013932015192835406,1.0139320151928353,0.9999999997790355,0.999995958753308,0.013932070708294077,1.0139320704873296,0.9999999756629999,0.9994838984129519,0.013939108627693172,1.013939084290693,0.9999997659790933,0.9942657136031404,0.014011237064164002,1.0140110030432574,0.9999991565568793,0.9761743503203666,0.014267192907507158,1.0142663494643864
-9.400000000000002,0.9999999999999998,0.9999999999965493,0.01393201519285575,1.0139320151928555,0.9999999996837805,0.9999947512513708,0.013932087295695367,1.013932086979476,0.9999999685051693,0.9993930867709057,0.013940357474476518,1.0139403259796458,0.9999997120733723,0.9935815255453158,0.014020749291395697,1.014020461364768,0.9999989934052189,0.9741030622208743,0.014297093980751612,1.0142960873859705
-9.300000000000002,0.9999999999999996,0.9999999999939925,0.013932015192890872,1.0139320151928903,0.9999999995488628,0.9999932036809385,0.013932108554484113,1.0139321081033468,0.9999999593257691,0.9992877081274115,0.013941806916022065,1.013941766241791,0.9999996462937994,0.9928260716492187,0.014031267253076553,1.014030913546876,0.9999988001635579,0.9718832056506705,0.014329278989894065,1.014328079153452
-9.200000000000003,0.9999999999999991,0.999999999989606,0.013932015192951128,1.0139320151929503,0.9999999993583729,0.9999912265489942,0.013932135713953062,1.013932135072326,0.9999999475787178,0.9991656840985778,0.013943485669553338,1.013943433248271,0.9999995661521144,0.9919932506414687,0.014042880572845612,1.01404244672496,0.9999985715726273,0.9695071408034522,0.014363889469137877,1.0143624610417652
-9.100000000000003,0.9999999999999983,0.9999999999821279,0.013932015193053851,1.0139320151930522,0.9999999990902723,0.9999887086197345,0.013932170302050255,1.0139321693923224,0.9999999325775485,0.999024683876386,0.013945425973271136,1.0139453585508196,0.9999994686672657,0.9910765941708389,0.014055685059127977,1.0140551537263938,0.999998301508936,0.9669671003489387,0.014401073497885856,1.0143993750068219
-9.000000000000004,0.9999999999999968,0.9999999999694602,0.013932015193227856,1.0139320151932247,0.9999999987141349,0.9999855121246698,0.013932214211173865,1.0139322129253088,0.9999999134612835,0.9988621005835373,0.013947663927057865,1.0139475773883413,0.9999993502739993,0.9900692618337636,0.014069782971352963,1.0140691332453522,0.999997982852736,0.9642552111097707,0.014440985922039101,1.014438968774775
-8.900000000000004,0.999999999999994,0.9999999999481368,0.013932015193520757,1.0139320151935147,0.9999999981880963,0.9999814670439345,0.013932269776728323,1.0139322679648246,0.9999998891525322,0.9986750264620574,0.013950239853506881,1.013950129006039,0.9999992067157629,0.9889640381734848,0.014085283287905445,1.0140844900036683,0.9999976073375401,0.9613635177886956,0.014483788588684413,1.0144813959262244
-8.800000000000004,0.9999999999999889,0.9999999999124707,0.013932015194010666,1.0139320151939997,0.9999999974547461,0.999976364309201,0.01393233987049991,1.013932337325246,0.9999998583061711,0.9984602269974002,0.013953198678914628,1.0139530569850856,0.9999990329194907,0.9877533318745818,0.014102301975966845,1.0141013348954575,0.9999971653788994,0.9582840087306377,0.014529650596023926,1.0145268159749232
-8.700000000000005,0.9999999999999795,0.9999999998531912,0.01393201519482491,1.0139320151948044,0.9999999964356201,0.9999699477614253,0.013932428011147913,1.013932424446768,0.9999998192466506,0.9982141141098224,0.013956590333672613,1.0139564095803233,0.9999988228494935,0.9864291773746766,0.014120962263591694,1.0141197851130852,0.9999966458799039,0.9550086436872256,0.01457874856053887,1.0145753944404428
-8.600000000000005,0.9999999999999623,0.9999999997552877,0.013932015196169665,1.013932015196132,0.9999999950238403,0.9999619046790874,0.013932538494351972,1.0139325335181923,0.999999769891605,0.9979327185773047,0.01396047017129502,1.0139602400629,0.9999985693373119,0.9849832391125817,0.01414139491457664,1.0141399642518885,0.9999960360106144,0.9515293835334755,0.01463126690351765,1.014627302914132
-8.500000000000005,0.999999999999931,0.9999999995946165,0.013932015198376523,1.0139320151983076,0.9999999930743159,0.9999518546749787,0.013932676545403032,1.0139326696197188,0.999999707659013,0.9976116618890447,0.013964899405121878,1.0139646070641348,0.9999982638839805,0.9834068186268498,0.014163738506909983,1.0141620023908904,0.9999953209583485,0.9478382218677487,0.014687398159216677,1.0146827191175651
-8.400000000000006,0.9999999999998747,0.9999999993326026,0.01393201520197527,1.0139320152018498,0.9999999903907449,0.9999393367424542,0.013932848497267974,1.0139328388880129,0.9999996293546608,0.997246127765248,0.01396994556155427,1.013969574916215,0.9999978964306993,0.9816908647103881,0.014188139715839489,1.0141860361465387,0.999994483645454,0.9439272184069556,0.014747343307060961,1.014741826952515
-8.300000000000006,0.9999999999997738,0.9999999989080259,0.013932015207806688,1.0139320152075806,0.999999986708437,0.9999237942159909,0.013933061997389468,1.0139330487058265,0.9999995310360817,0.9968308336172175,0.013975682948513472,1.0139752139845952,0.9999974550934092,0.9798259868153565,0.01421475360286277,1.014212208696272,0.9999935044108741,0.9397885340694335,0.014811312130430602,1.0148048165413046
-8.200000000000006,0.9999999999995945,0.9999999982243755,0.013932015217196156,1.0139320152167908,0.9999999816716945,0.9999045573966213,0.013933326246694109,1.0139333079183885,0.9999994078484895,0.9963600022611283,0.01398219313767869,1.0139816009861682,0.9999969258562268,0.9778024718878294,0.014243743912225543,1.0142406697684523,0.9999923606514824,0.9354144676181626,0.014879523604720155,1.0148718842562026
-8.100000000000007,0.9999999999992774,0.9999999971305247,0.013932015232219024,1.0139320152314963,0.9999999748041408,0.9998808235811752,0.013933652274463722,1.0139336270786046,0.9999992538274604,0.9958273342388078,0.013989565458955848,1.0139888192864162,0.9999962922180968,0.9756103047935807,0.014275283376806428,1.0142715755949032,0.9999910264187993,0.9307974937171903,0.014952206317500336,1.0149432327362997
-8.000000000000007,0.99999999999872,0.9999999953914107,0.013932015256103165,1.0139320152548232,0.9999999654699431,0.9998516342262544,0.01393405325286583,1.013934018722809,0.9999990616622543,0.9952259811386927,0.013997897505570667,1.0139969591678248,0.9999955347863764,0.9732391924747621,0.014309554035570039,1.0143050888219465,0.9999894719663331,0.9259303022345275,0.015029598923757824,1.015019070890091
-7.9000000000000075,0.999999999997747,0.999999992643871,0.013932015293835266,1.0139320152915823,0.9999999528233197,0.9998158489745762,0.013934544855027702,1.0139344976783473,0.9999988224126811,0.9945485203491655,0.014007295648171502,1.0140061180608526,0.9999946308103673,0.9706785919522064,0.01434674756508083,1.0143413783754482,0.9999876632423907,0.9208058386055529,0.015111950639338945,1.0150996138817296
-7.800000000000008,0.9999999999960589,0.9999999883306079,0.013932015353067314,1.0139320153491262,0.9999999357430466,0.999772116273959,0.013935145660561941,1.0139350814036086,0.9999985251713017,0.9937869317138748,0.014017875556377905,1.0140164007276797,0.9999935536470604,0.9679177422596048,0.014387065627885585,1.014380619274946,0.9999855613227977,0.9154173450523638,0.01519952177587946,1.015185083098677
-7.700000000000008,0.9999999999931488,0.9999999816021753,0.013932015445461967,1.013932015438611,0.9999999127478207,0.9997188403291134,0.01393587761239696,1.0139357903602177,0.9999981566614986,0.992932576593536,0.014029762726327208,1.0140279193878259,0.9999922721505513,0.9649457003639907,0.014430720240890907,1.0144229923914423,0.9999831217775408,0.9097584024367478,0.015292584320665818,1.0152757060982065
-7.6000000000000085,0.9999999999881639,0.9999999711725702,0.013932015588674511,1.0139320155768383,0.9999998818873045,0.9996541441449038,0.013936766528621263,1.0139366484159258,0.9999977007605418,0.9919761798701394,0.014043093012958722,1.0140407937735005,0.9999907499757278,0.9617513810919482,0.014477934167181203,1.014468684142909,0.9999802939649103,0.9038229725077607,0.015391422565045844,1.015371716529956
-7.500000000000009,0.9999999999796785,0.9999999551080477,0.013932015809250986,1.0139320157889296,0.9999998406023949,0.9995758284483107,0.013937842672804098,1.013937683275199,0.9999971379352016,0.9909078154564583,0.0140580131660383,1.01405515110124,0.9999889447859238,0.9583236010429612,0.014528941335040974,1.0145178861209647,0.9999770202462768,0.8976054402895184,0.01549633378518989,1.0154733540314667
-7.400000000000009,0.9999999999653261,0.9999999305205814,0.013932016146834352,1.0139320161121603,0.999999785546715,0.9994813263163586,0.013939141385897946,1.013938926932613,0.9999964445757145,0.9897168958952187,0.014074681369268023,1.0140711259449824,0.9999868073532708,0.9546511264305929,0.014583987288261465,1.0145707946415323,0.999973235114179,0.8911006563409515,0.01560762897919938,1.0155808640933783
-7.30000000000001,0.9999999999412036,0.9999998931262528,0.013932016660223126,1.0139320166014267,0.9999997123594422,0.9993676533901762,0.013940703782352681,1.0139404161417949,0.9999955922119811,0.9883921666472137,0.014093267782247773,1.0140888599942288,0.9999842805394833,0.9507227247490654,0.014643329672125003,1.0146276102116083,0.9999688642259535,0.8843039786071754,0.015725633664770488,1.015694497890724
-7.20000000000001,0.9999999999009164,0.9999998366138593,0.013932017436032281,1.0139320173369486,0.9999996153773296,0.9992313536223905,0.013942577512474607,1.0139421928898043,0.9999945465937558,0.9869217056749675,0.014113955085557019,1.0141085016793128,0.9999812981437691,0.946527220117677,0.014707238759770593,1.0146885369035397,0.9999638233346777,0.877211313571989,0.015850688741848074,1.0158145120765258
-7.10000000000001,0.9999999998340577,0.9999997517490448,0.013932018600979791,1.0139320184350376,0.9999994872710681,0.9990684405873322,0.013944817592346248,1.0139443048634145,0.9999932666142772,0.9852929289272554,0.014136939029803694,1.0141302056440809,0.9999777836034847,0.9420535521088028,0.014775998023951546,1.0147537816274361,0.9999580171087584,0.8698191564130375,0.015983151424951787,1.0159411685337103
-7.000000000000011,0.9999999997238036,0.9999996251129134,0.013932020339182498,1.013932020062986,0.9999993185879126,0.9988743344819059,0.013947487301792329,1.013946805889705,0.9999917030542826,0.9834926023189178,0.014162428990138167,1.0141541320444207,0.9999736485320632,0.9372908378174645,0.01484990475950143,1.0148235532915646,0.9999513378310676,0.8621246298555422,0.016123396250124166,1.0160747340811918
-6.900000000000011,0.9999999995431373,0.9999994373397145,0.013932022916314986,1.0139320224594524,0.9999990971786845,0.9986437950599744,0.01395065914994627,1.0139497563286308,0.9999897971206488,0.9815068607790646,0.014190648528447793,1.0141804456490966,0.9999687910776321,0.9322284368821891,0.014929270762129392,1.0148980618397616,0.9999436639681144,0.8541255214173722,0.01627181616174208,1.0162154801298564
-6.800000000000011,0.9999999992489622,0.9999991606738495,0.013932026713090783,1.013932025962053,0.9999988074827767,0.9983708508748562,0.013954415906960142,1.0139532233897368,0.9999874787510189,0.9793212349082008,0.014221835966223246,1.0142093147172422,0.9999630940846378,0.9268560191186903,0.015014423069472515,1.0149775171541102,0.9999348585993646,0.8458203187377544,0.016428823684750467,1.016363682284115
-6.700000000000012,0.9999999987729911,0.9999987556099332,0.013932032271296661,1.0139320310442876,0.9999984296395465,0.9980487253526408,0.0139588516993374,1.013957281338884,0.9999846646527122,0.9769206857403763,0.01425624497191267,1.0142409096246248,0.9999564230396999,0.9211636343804428,0.01510570477064359,1.0150621278103436,0.999924767696471,0.8372082426842075,0.016594852188222806,1.0165196198846937
-6.600000000000012,0.9999999980077445,0.9999981663084428,0.013932040356581596,1.0139320383643262,0.9999979383884057,0.9976697603825344,0.013964073165286745,1.0139620115536925,0.9999812560410029,0.9742896480497151,0.014294145167442918,1.0142754012084458,0.999948623781874,0.9151417842141425,0.015203475890831042,1.015152099672705,0.9999132182418813,0.8282892779374208,0.01677035724652915,1.0166835754884105
-6.500000000000012,0.9999999967851907,0.9999973143909692,0.013932052043407457,1.013932048828598,0.999997301712902,0.9972253382877467,0.013970200665440243,1.0139675023783423,0.9999771360385067,0.9714120825713475,0.014335822759477984,1.0143129587979847,0.9999395199564926,0.9087814948340505,0.015308114357836975,1.0152476343143295,0.999900016176045,0.8190642007618587,0.016955818104801464,1.0168558342808465
-6.400000000000013,0.9999999948443913,0.9999960906105003,0.013932068829045113,1.0139320636734364,0.9999964791760759,0.9967058032291445,0.01397736954329871,1.0139738487193746,0.9999721666939791,0.9682715374248232,0.01438158120189164,1.0143537478958708,0.9999289101908463,0.9020743908979825,0.015420017057784252,1.0153489272486305,0.9998849441622646,0.809534603680866,0.017151739255829974,1.0170366834180946
-6.300000000000013,0.9999999917828554,0.9999943437609017,0.013932092785281814,1.0139320845681372,0.9999954198852682,0.9961003832909328,0.013985731428917052,1.0139811513141852,0.9999661855753386,0.9648512189337264,0.014431741896843245,1.0143979274721817,0.9999165649691449,0.8950127695299739,0.015539600987587682,1.0154561659567327,0.9998677591581404,0.7997029167889853,0.017358652136005664,1.017226411294146
-6.2000000000000135,0.9999999869839298,0.9999918660335407,0.013932126758622421,1.013932113742552,0.9999940600143127,0.995397114699007,0.01399545557867984,1.0139895155929926,0.9999590018882398,0.9611340719289219,0.014486644942752452,1.0144456468309924,0.9999022231835201,0.8875896740010663,0.0156673045121735,1.0155695276956935,0.9998481897825476,0.7895724254510289,0.01757711694844448,1.0174253067309922
-6.100000000000014,0.9999999795092137,0.9999883738462719,0.01393217463223733,1.013932154141451,0.9999923197996057,0.9945827698236187,0.014006730243602437,1.0139990500432081,0.9999503920681081,0.9571028695054042,0.01454664993836086,1.014497042006469,0.9998855883373176,0.8797989664509364,0.015803588734849883,1.0156891770721674,0.9998259334671832,0.7791472841571072,0.017807724621990994,1.0176336580891743
-6.000000000000014,0.9999999679403321,0.9999834829602852,0.01393224166573757,1.0139322096060697,0.9999900999139069,0.9936427908130226,0.014019764058483115,1.01400986397239,0.9999400947902711,0.9527403120751301,0.014612136852939427,1.0145522316432105,0.9998663243766083,0.8716353990098337,0.015948938989684403,1.0158152633662927,0.9998006533819345,0.7684325263251874,0.018051098915404372,1.017851752297339
-5.900000000000015,0.9999999501479516,0.9999766764648184,0.013932334932022854,1.0139322850799746,0.9999872771078925,0.9925612308875469,0.014034787444479689,1.014022064552372,0.9999278053397904,0.9480291354218593,0.01468350697354348,1.0146113123133338,0.9998440511257688,0.8630946826631153,0.016103866465237617,1.0159479175910064,0.9997719751236651,0.7574340698676985,0.018307898676680017,1.0180798738003451
-5.800000000000015,0.9999999229571048,0.9999672639518621,0.013932463873902342,1.013932386831007,0.9999836989945207,0.9913207054870689,0.014052054018335442,1.014035753012856,0.9999131692798976,0.9429522273205236,0.014761183941030232,1.014674353220928,0.9998183393031792,0.8541735531900898,0.016268909969540394,1.0160872492727195,0.9997394831585075,0.7461587183660338,0.018578820268157176,1.0183183034266647
-5.700000000000015,0.9999998816659132,0.999954329929083,0.01393264100684191,1.0139325226727551,0.9999791778352972,0.9899023556017322,0.014071842002567163,1.0140510198378643,0.9998957753557034,0.9374927521349206,0.014845614887335401,1.0147413902430389,0.999788705093598,0.8448698335053777,0.016444637846791354,1.0162333429403894,0.9997027170084035,0.7346141577263237,0.0188646001688077,1.0185673171772112
-5.600000000000016,0.9999998193587329,0.9999366692392494,0.013932882797910854,1.0139327021566438,0.9999734831707126,0.9882858257180583,0.014094455632472724,1.0140679388031852,0.9998751475681968,0.93163428265577,0.014937271687258028,1.0148124192554548,0.9997546042546485,0.8351824917349402,0.016631650056895042,1.0163862543115436,0.9996611671734623,0.7228089482212972,0.019166017765895334,1.0188271849393578
-5.500000000000016,0.999999725933372,0.9999127069827476,0.013933210754595813,1.013932936687968,0.9999663331197266,0.9864492588724427,0.014120226557820066,1.0140865596775466,0.9998507363526289,0.9253609382887847,0.015036652338730506,1.0148873886913594,0.9997154257361283,0.8251116943706168,0.016830580429665964,1.0165460061657943,0.9996142707827258,0.7107525118561785,0.019483898349038672,1.0190981691317644
-5.400000000000016,0.9999995867339372,0.9998804001956214,0.01393365276037259,1.0139332394943097,0.9999573841555334,0.9843693113135269,0.014149515239528974,1.0141068993950624,0.9998219087953512,0.9186575285520237,0.015144282486260976,1.0149661912816121,0.9996704847925825,0.8146588538666454,0.01704209910629275,1.0167125838988753,0.9995614069671521,0.6984551150310558,0.019819116320604575,1.0193805232877566
-5.300000000000017,0.9999993806442957,0.9998371183436277,0.013934244696469115,1.013933625340765,0.999946219147386,0.9820211892266354,0.014182712344518478,1.0141289314919044,0.9997879378241978,0.9115097006961856,0.015260717102937022,1.015048654927135,0.9996190155717998,0.8038266700692867,0.01726691518149499,1.0168859307532947,0.999501891950071,0.685927846507689,0.020172598637302745,1.0196744905873738
-5.200000000000017,0.999999077450117,0.9997794995833794,0.01393503239075314,1.01393410984087,0.9999323334415526,0.979378709860628,0.014220240145114523,1.0141525735866672,0.9997479903097635,0.9039040901235761,0.015386542347084106,1.0151345326568475,0.9995601631646559,0.7926191649063306,0.017505779560716212,1.017065942725372,0.9994349738520395,0.673182590724978,0.02054532849884427,1.0199803023508838
-5.100000000000017,0.9999986342176576,0.9997032797504902,0.013936073934730443,1.013934708152388,0.9999151187391573,0.9764143892143987,0.014262553932927418,1.0141776726720848,0.9997011140186004,0.8958284721541598,0.015522377610392556,1.015223491628993,0.999492975105067,0.7810417098067608,0.01775948804768357,1.0172524631527504,0.999359827208938,0.6602319965439013,0.020938349300566712,1.0202981765095047
-5.000000000000018,0.9999979903623782,0.9996030912021788,0.01393744240781754,1.0139354327701957,0.9998938445155349,0.9730995581824905,0.01431014346083556,1.0142039879763705,0.9996462233646458,0.8872719135733775,0.01566887777507726,1.015315101139723,0.9994163923127805,0.7691010453719558,0.01802888467873031,1.0174452769915108,0.999275547204319,0.6470894415393207,0.021352768868012007,1.020628316072331
-4.900000000000018,0.9999970609874145,0.9994722290119434,0.013939229043942068,1.0139362900313564,0.9998676367156932,0.9694045087242177,0.014363534430560298,1.0142311711462535,0.9995820839122609,0.8782249222991096,0.015826735698429302,1.0154088196106903,0.9993292394763519,0.756805292878101,0.01831486532142364,1.0176441047977756,0.9991811436194504,0.6337689919922304,0.021789763992567827,1.0209709076120184
-4.8000000000000185,0.9999957279581563,0.999302382631897,0.013941546868763251,1.0139372748269195,0.9998354534545772,0.9652986712075913,0.014423290047192285,1.0142587435017696,0.9995072955933283,0.8686795934270737,0.01599668494397442,1.0155039805373027,0.9992302148789662,0.7441639572544978,0.018618381556268555,1.0178485964352348,0.9990755345071922,0.6202853587714565,0.022250585288442534,1.0213261197956347
-4.700000000000019,0.9999938280421581,0.9990833320479835,0.013944534826140664,1.0139383628682987,0.999796057450211,0.9607508235898129,0.014490012665836898,1.0142860701160479,0.9994202746120664,0.8586297498575763,0.016179502779384188,1.0155997773914507,0.9991178796757906,0.7311879212535513,0.018940444861568675,1.0180583245373593,0.9989575395988185,0.6066538493280909,0.022736562392431093,1.0216941019912495
-4.600000000000019,0.9999911372811642,0.9988026086932531,0.013948362399825252,1.0139394996809894,0.9997479849237246,0.9557293325342039,0.014564345559197346,1.014312330482922,0.9993192340247632,0.8480710756741898,0.016376013462307222,1.0156952474870704,0.9989906466382985,0.7178894306046872,0.019282131122915776,1.0182727777612144,0.9988258734561359,0.592890316058713,0.02324910952913566,1.0220749829852716
-4.5000000000000195,0.9999873505728525,0.998445122983915,0.013953234720844433,1.013940585293697,0.9996895107140987,0.9502024259358623,0.014646974838330861,1.0143364855524295,0.9992021629976338,0.837001240438506,0.016587091836413097,1.0157892548340468,0.9988467683885176,0.7042820700254542,0.019644585490249816,1.0184913538787674,0.9986791383847705,0.5790111013243677,0.023789731465518108,1.0224688698502886
-4.40000000000002,0.999982055223849,0.9979927623167579,0.013959398133131531,1.0139414533569806,0.9996186093785834,0.944138495644545,0.014738631561933817,1.0143572409405173,0.999066804764597,0.8254200125861852,0.016813667261183787,1.0158804720257808,0.9986843251543888,0.6903807300477115,0.02002902760697517,1.0187133527613639,0.998515817128266,0.565032979440969,0.024360029879867837,1.0228758470081338
-4.30000000000002,0.9999746969943186,0.9974239657097469,0.01396714617036333,1.013941843164682,0.9995329120836141,0.9375064284453679,0.014840094072292117,1.0143730061559062,0.9989106333280214,0.8133293601591567,0.017056727900356235,1.0159673612283777,0.9985012120864101,0.6762015647040885,0.020436757237231505,1.0189379693236416,0.9983342653666825,0.5509730959829964,0.024961710171449044,1.0232959755381315
-4.200000000000021,0.9999645368920358,0.9967132839499874,0.013976825876818392,1.0139413627688543,0.9994296591370537,0.9302759626006843,0.014952190598451787,1.0143818497355055,0.9987308289694519,0.8007335371876014,0.017317325395424358,1.0160481543648763,0.9982951261854192,0.6617619402087722,0.02086916031909035,1.0191642865045094,0.998132704047653,0.5368489047657288,0.025596588738225276,1.0237292927858783
-4.100000000000021,0.9999505966974394,0.995830937074646,0.013988844385775695,1.013939441083215,0.9993056480720904,0.9224180664870237,0.015075802169220656,1.014381450241311,0.998524252663997,0.7876391541433407,0.01759657995225507,1.016120832616252,0.9980635529017247,0.6470803748560436,0.021327715473169983,1.0193912683748947,0.9979092115823683,0.5226781028915747,0.026266600751118196,1.0241758123334865
-4.000000000000021,0.9999315909217233,0.9947423841567201,0.014003675652223564,1.013935266573947,0.9991571772673034,0.9139053350984667,0.015211865880327103,1.0143690431476304,0.9982874195213638,0.7740552310229206,0.01789568587066346,1.0161831053920272,0.9978037524767692,0.6321764704487025,0.02181400099791649,1.0196177534746858,0.9976617159436552,0.5084785642630723,0.026973808454209786,1.0246355243978649
-3.9000000000000217,0.999905842632947,0.9934079235684519,0.01402186722427541,1.0139277098572224,0.9989799851772831,0.9047123994530633,0.015361378561476603,1.0143413637387597,0.9980164714083417,0.7599932317829361,0.018215917548727874,1.0162323889570697,0.9975127461100217,0.6170708356554437,0.022329702384569695,1.0198424484945914,0.9973879867082,0.4942682719786544,0.027720410021104265,1.0251083967293042
-3.800000000000022,0.9998711803509984,0.9917823449840626,0.01404404693151593,1.0139152272825143,0.9987691853544599,0.8948163432537701,0.015525400890218873,1.0142945862446788,0.9977071489416809,0.7454670790403197,0.018558635995701196,1.0162657849373822,0.9971873020457824,0.6017850017802406,0.022876620386595155,1.0200639224323775,0.9970856270899837,0.4800652500371576,0.028508748998279508,1.0255943760882633
-3.7000000000000224,0.9998248130370391,0.9898146571601103,0.014070929370150462,1.0138957424071895,0.9985191975657963,0.8841971205422237,0.01570506200053834,1.0142242595663347,0.9973547630764897,0.7304931481641492,0.01892529588958327,1.016280058966073,0.9968239216869164,0.5863413315067265,0.02345667968008791,1.0202806013670043,0.99675206601712,0.4658874947831708,0.02934132436662472,1.0260933903837446
-3.6000000000000227,0.9997631801184197,0.9874479177682336,0.014103322075510735,1.0138665021939304,0.9982236754476441,0.8728379675645774,0.015901564634986775,1.0141252400826308,0.996954166553146,0.7150902401202458,0.019317453217747003,1.016271619770893,0.9964188258551062,0.5707629212553604,0.024071938153304537,1.0204907640084107,0.9963845503094639,0.4517529065276268,0.030220801252413162,1.0266053515618772
-3.500000000000023,0.9996817735329478,0.9846191930052264,0.014142131292782717,1.0138239048257305,0.9978754312976769,0.8607258016647696,0.016116190890070704,1.0139916221877476,0.9964997255048409,0.6992795326821357,0.019736773541439573,1.0162364990462804,0.9959679413298839,0.5550734978598042,0.024724596865012657,1.0206925381948966,0.9959801370195589,0.43767922177647645,0.031150022318620706,1.0271301593381796
-3.4000000000000234,0.9995749289882078,0.9812596751179914,0.014188367286599425,1.013763296274807,0.9974663587731494,0.8478515997512861,0.016350308605568846,1.0138166673787181,0.9959852915677152,0.6830845098880766,0.020185040927485316,1.0161703324952005,0.9954668878113022,0.5392973103304668,0.02541701071270741,1.0208838985240096,0.9955356860046253,0.4236839464949036,0.032132019866680996,1.0276677058713062
-3.300000000000024,0.9994355840568241,0.9772949851157335,0.014243149168366978,1.013678733225191,0.9969873544478193,0.8342107487656503,0.01660537844955883,1.0135927328973782,0.9954041748754887,0.6665308698996961,0.020664167593065375,1.0160683424685542,0.9949109654634771,0.5234590175267354,0.026151699852868495,1.0210626653163457,0.9950478528023482,0.4097842908253744,0.03317002867736016,1.0282178814797083
-3.200000000000024,0.9992550014122953,0.9726456855886099,0.014307709265007894,1.013562710677303,0.9964282393729953,0.8198033606280787,0.016882961752242503,1.0133112011252379,0.9947491183598302,0.6496464116988951,0.02117620431200076,1.015925322671831,0.9942951432081593,0.5075835726042739,0.026931361916239918,1.0212265051243992,0.9945130818880894,0.39599710566498647,0.03426749961731533,1.0287805815054047
-3.1000000000000245,0.9990224564952485,0.9672280245512839,0.014383397101632651,1.013405853596881,0.9957776819878255,0.8046345443576937,0.017184729143223477,1.012962411131049,0.9940122738156657,0.6324609013413728,0.02172335163346841,1.015735625449134,0.9936140479487904,0.491696105139265,0.02775888506151625,1.0213729330103067,0.9939276003957936,0.3823388214912288,0.03542811403492853,1.0293557144307222
-3.000000000000025,0.9987248902235487,0.9609549254931089,0.014471683120405029,1.0131965733439536,0.995023123925787,0.7887146284665651,0.01751247004874113,1.0125355939745282,0.9931851802263211,0.6150059187626498,0.022307971966470528,1.0154931521927917,0.9928619549159275,0.4758218018571414,0.028637361910701688,1.0214993168266293,0.9932874123891854,0.3688253898055722,0.0366557989650159,1.0299432113542013
-2.9000000000000252,0.9983465290478812,0.9537372313462773,0.01457416230525853,1.0129206913531397,0.9941507104632227,0.7720593273089089,0.017868103107513914,1.0120188135707366,0.9922587448759096,0.5973146864009597,0.022932602585579238,1.0151913474614889,0.992032779334255,0.4599857869087888,0.029570104408642404,1.0216028837428974,0.9925882937738012,0.3554722275415034,0.03795474315681265,1.0305430369306139
-2.8000000000000256,0.9978684767177644,0.9454852009882511,0.014692557923990815,1.012561034641755,0.9931452275457807,0.7546898458239828,0.01825368756628071,1.0113989151120615,0.9912232278047094,0.5794218811561065,0.023599969615396326,1.0148231974201056,0.9911200696193961,0.44421300264222385,0.030560659647662646,1.0216807292670589,0.9918257879438797,0.34229416475794305,0.039329413933010184,1.03115520187689
-2.700000000000026,0.997268284550899,0.9361102464017927,0.014828725632913809,1.0120970101838127,0.9919900475031059,0.73663291803322,0.018671435718817964,1.0106614832219238,0.9900682301864197,0.5613634314397598,0.024313003052688482,1.0143812332391082,0.9901170023191521,0.4285280918122565,0.03161282669568259,1.0217298290148347,0.9909952022610721,0.32930539591074603,0.04078457487932694,1.031779777140399
-2.6000000000000263,0.9965195097544255,0.9255268870732394,0.01498465821271237,1.011504167967138,0.9906670857138969,0.7179207757231855,0.019123726455092582,1.0097908121689896,0.9887826872230638,0.5431763012863847,0.02507485288614525,1.0138575401092091,0.9890163790183644,0.4129552821547331,0.03273067446244718,1.0217470534808115,0.9900916054642405,0.3165194349644689,0.04232530435385191,1.0324169098180924
-2.5000000000000266,0.9955912743620641,0.9136548860827646,0.01516249121643483,1.0107537655784988,0.9891567706047967,0.6985910449452548,0.019613119990198522,1.0087698905949951,0.9873548661628991,0.5248982636811271,0.02588890637399607,1.0132437725368952,0.9878106254290847,0.3975182742258424,0.03391856063330854,1.0217291860623932,0.9891098261112141,0.30394907457415477,0.0439570147928936,1.0330668409041077
-2.400000000000027,0.9944478405236717,0.9004215201981719,0.01536450981156813,1.0098123503352399,0.9874380294496219,0.6786865692650286,0.02014237384570275,1.0075804032953246,0.9857723700479432,0.5065676654180451,0.02675880653912049,1.0125311765870637,0.9864917928878987,0.38224013337102236,0.03518115169309398,1.0216729445809927,0.9880444521541841,0.291606349532866,0.04568547277495208,1.0337299249291363
-2.3000000000000274,0.993048221074381,0.8857639247751234,0.01559315708884307,1.008641378163224,0.9854882924722042,0.6582551600699516,0.020714460158844757,1.0062027526310489,0.9840221477896653,0.4882231859261287,0.02768847193956074,1.011710619729226,0.985051562479843,0.36714318664274703,0.03652344405363267,1.0215750065334757,0.9868898317503549,0.2795025046454651,0.047516819786315986,1.034406651536671
-2.2000000000000277,0.9913458473441937,0.8696314440879434,0.01585104409245442,1.0071968914366483,0.9832835177389243,0.6373492756596815,0.02133258439751154,1.004616102136436,0.982090511153115,0.46990359258927317,0.02868211776922682,1.0107726289223418,0.9834812520031777,0.3522489254325236,0.0379507862871346,1.0214320382903124,0.9856400754084685,0.26764796715307493,0.04945759361024729,1.035097669018716
-2.100000000000028,0.9892883188381879,0.8519879095696463,0.016140961801985487,1.0054292806401735,0.9807982392486986,0.616025632265435,0.022000205560823438,1.002798444809522,0.9799631592004459,0.4516474951380647,0.02974427833875134,1.0097074375391972,0.9817718259811212,0.33757791452056085,0.03946890245338989,1.021240728434511,0.984289059569797,0.2560523237961161,0.051514750236288855,1.0358038098060858
-2.0000000000000284,0.9868172614890889,0.8328137629922276,0.0164658952679746,1.0032831567570635,0.9780056404824291,0.5943447515355578,0.022721057946251854,1.000726698428681,0.977625210703795,0.4334931017049459,0.030879830979531002,1.008505041683326,0.9799139089153562,0.32314970817762956,0.041083916491207406,1.0209978254065637,0.9828304317190953,0.24472430256719746,0.05369568615641477,1.03652611787551
-1.9000000000000288,0.9838683224092186,0.8121079394459108,0.016829040073204855,1.0006973624824236,0.9748776554556332,0.5723704503485146,0.023499174564131108,0.9983768300197643,0.9750612449842575,0.4154779791097739,0.032094021404549956,1.0071552663888075,0.9778978019615272,0.3089827738785864,0.042802377623100275,1.0207001795846276,0.9812576171167678,0.23367175916879168,0.05600826088001401,1.0372658779967818
-1.8000000000000291,0.9803713291974969,0.7898894265216778,0.017233821262621272,0.9976051504601182,0.9713850990235154,0.5501692800359868,0.024338912278852685,0.9957240113023681,0.9722553515679595,0.3976388198804386,0.03339249054711371,1.0056478421150732,0.9757135031889848,0.29509442410688347,0.04463128669635585,1.0203447898853406,0.9795638272380707,0.22290166815493295,0.05846081945949845,1.038024646697569
-1.7000000000000295,0.9762506406544085,0.7661984216304663,0.01768391485800663,0.993934555512415,0.9674978278153832,0.5278099231846054,0.025244978752502503,0.9927428065678857,0.9691911889718572,0.380011218414258,0.03478130288255344,1.0039724918544106,0.9733507315656017,0.281500756645245,0.046578123352637016,1.0199288549182388,0.9777420699985198,0.21242011870144828,0.06106221477210041,1.0388042847706203
-1.6000000000000298,0.9714257130236467,0.7410970189590759,0.018183272050329408,0.9896089850739761,0.9631849327253792,0.5053625571051095,0.026222461260709234,0.9894073939860885,0.9658520528410158,0.3626294585521683,0.036266976217627894,1.0021190290586437,0.9707989547836027,0.26821660366065503,0.04865087388143526,1.019449828665038,0.9757851618367599,0.20223231491582871,0.0638218292506107,1.0396069910873706
-1.5000000000000302,0.9658119014689904,0.7146693709884031,0.01873614614354131,0.9845480476125318,0.9584149633617687,0.48289819378676246,0.027276857441415368,0.9856918208031841,0.9622209535561657,0.3455263146718024,0.037856512907003634,1.0000774664631693,0.96804742101402,0.2552554898030286,0.050858059569256514,1.0189054805832765,0.9736857417169743,0.19234258056604925,0.06674959569588089,1.0404353374128552
-1.4000000000000306,0.959321510340511,0.6870212863654568,0.019347122308466858,0.978668632648978,0.9531561842627632,0.460488006672219,0.028414108024466905,0.98157029228723,0.9582807033159406,0.3287328682104914,0.0395574324249889,0.9978381357409295,0.9650851946457226,0.24262959944757845,0.0532087653055523,1.0182939599512748,0.971436287102461,0.18275436807772727,0.06985601673640607,1.041292303838867
-1.300000000000031,0.9518650979118893,0.6582792455781179,0.02002115019365916,0.9718862481055485,0.9473768620311107,0.43820265487906407,0.029640631572537986,0.9770174936036486,0.9540140125733788,0.3122783413086525,0.041377805182689686,0.9953918177560686,0.9619011960300908,0.2303497531220593,0.055712668147259135,1.01761386417735,0.9690291319402982,0.1734702716212474,0.07315218242483709,1.0421813143651353
-1.2000000000000313,0.9433530318168111,0.6285888374788728,0.0207635794305924,0.9641166112474034,0.9410455818331572,0.4161116155507286,0.030963361241033195,0.9720089430741904,0.9494035955722344,0.2961899490219867,0.0433262874349068,0.9927298830071413,0.958484245214535,0.21842539307288622,0.05838006547552173,1.0168643106900568,0.9664564866840836,0.16449204408504658,0.07664978537763004,1.0431062720617137
-1.1000000000000316,0.9336972806327141,0.5981126422286669,0.021580198061845624,0.9552774786945597,0.9341315909641813,0.3942825348397787,0.03238978353518146,0.9665213744993628,0.9444322845869983,0.28049277129179706,0.04541215706626545,0.9898444416532638,0.9548231096074514,0.20686457783962853,0.061221902299909155,1.0160450119073605,0.9637104603676252,0.15582061770838185,0.08036113277219525,1.0440715931398206
-1.000000000000032,0.9228134153315809,0.5670276085688937,0.02247727391123948,0.9452906892428203,0.9266051664164635,0.372780607615812,0.033927979005340066,0.9605331454218036,0.939083152323073,0.2652096455911934,0.04764534998104368,0.9867285023041167,0.9509065554741869,0.1956739856265528,0.06424979717642013,1.015156352650607,0.9607830847272237,0.1474561281267046,0.0842991544161321,1.0450822391433559
-0.9000000000000323,0.910622782131782,0.5355219943259235,0.023461598902238305,0.9340843810340204,0.9184380026178913,0.3516679953599816,0.03558666477520099,0.9540246673930923,0.9333396417824106,0.2503610808857508,0.05003649674465825,0.9833761385270688,0.9467234031185313,0.18485892618365285,0.06747606610515401,1.0141994692236853,0.9576663403539273,0.1393979415653851,0.08847740599605416,1.0461437463499814
-0.8000000000000327,0.8970547962326431,0.5037919575915415,0.024540536313182947,0.921595332545826,0.909603614756967,0.3310032908762853,0.0373752387406087,0.9469788534975757,0.9271857027474599,0.23596519326516907,0.05259695903545399,0.979782661782914,0.9422625855576303,0.17442336083876764,0.07091374366123976,1.01317632921887,0.9543521848399361,0.13164468490302395,0.0929100665002426,1.0472622513401788
-0.700000000000033,0.8820492946579264,0.472037901095134,0.025722070932799778,0.9077713655907261,0.9000777523962267,0.31084103743945535,0.0393038252073726,0.9393815776035993,0.9206059338850381,0.2220376633224077,0.055338865362005336,0.9759447992470435,0.9375132104504856,0.16436993025767,0.07457660048828528,1.0120898109387708,0.9508325828653159,0.12419427831403029,0.0976119286916042,1.04844451155692
-0.6000000000000334,0.8655588766776792,0.4404606830551401,0.027014862044544067,0.8925737387222232,0.8898388174225259,0.2912313088385824,0.04138332165295403,0.9312221390754799,0.913585729324489,0.20859171508323748,0.05827514538233193,0.9718608747068209,0.9324646249919504,0.1546999894510246,0.07847915614744876,1.010943781139399,0.9470995381524764,0.11704397019151713,0.10259838138760503,1.0496979195400815
-0.5000000000000338,0.8475511527183862,0.4092578136650339,0.028428299121154813,0.8759794518395411,0.8788682798116632,0.2722193554962533,0.04362544619725947,0.9224937260089227,0.906111428424077,0.1956381160265518,0.061419562026138505,0.9675309904502155,0.9271064834359322,0.14541364949635593,0.08263668616799233,1.0097431696039245,0.9431451271966321,0.11019037404586429,0.10788538218530296,1.051030509381935
-0.4000000000000341,0.8280108179572692,0.37861975700205597,0.02997256004865961,0.8579833780059287,0.8671510842181849,0.2538453204794755,0.04604278524992417,0.913193869468109,0.8981704673089421,0.18318519748810536,0.06478674046857626,0.9629572077775184,0.9214288168639979,0.13650982540001388,0.08706522198829825,1.0084940388522963,0.9389615346608675,0.10362950707147378,0.11348941915665402,1.0524509538175215
-0.30000000000003446,0.8069414654773606,0.348726453509307,0.03165867161914417,0.8386001370965047,0.8546760400593016,0.23614402780705368,0.0486488406633309,0.9033248807226325,0.8897515306460446,0.17123889451125218,0.06839219283362095,0.9581437234796656,0.9154221047694264,0.12798628948883117,0.09178154231214301,1.0072036470815695,0.9345410903046351,0.09735683007418472,0.11942745993746005,1.053968550242095
-0.20000000000003482,0.7843670563396339,0.3197441685553879,0.03349857193089569,0.8178656282705296,0.8414361875629224,0.21914484403485845,0.05145807556014185,0.8928942631230642,0.8808447020192777,0.15980280400088054,0.07225233731708998,0.9530970393363677,0.9090773479826417,0.11983972969388279,0.0968031542369582,1.0058805022196,0.9298763072947521,0.0913672884544493,0.12571688654948782,1.05559319384424
-0.10000000000003517,0.760332970424713,0.29182275846179206,0.035505174209875125,0.7958381446345881,0.8274291322092918,0.20287161270134169,0.054485957819461694,0.8819150900287536,0.8714416111841157,0.14887825985371983,0.07638451021447597,0.9478261213985917,0.9023861424225952,0.11206581206948762,0.10214826234363322,1.0045344047662284,0.9249599217283987,0.08565535394652757,0.13237541423774082,1.0573353359661395
-3.552713678800501e-14,0.7349065724095728,0.26509342759044574,0.0376924314145627,0.7725990038241355,0.8126573401253796,0.18734265987463117,0.05774899999537196,0.8704063401207516,0.861535576418375,0.13846442358163225,0.08080696911908833,0.9423425455374633,0.8953407531207467,0.10465924687925832,0.10783572377748536,1.003176476898232,0.9197849331785077,0.08021506682149604,0.13942099258339546,1.059205925761903
0.09999999999996412,0.7081772415382274,0.23966702957530472,0.04007540080365991,0.7482526423418873,0.7971283872986696,0.1725708677907185,0.06126479420450625,0.8583931815031759,0.8511217401462878,0.1285583888158911,0.08553888532476601,0.9366606254710539,0.8879341879305178,0.0976138575774097,0.11388498720551969,1.0018191751360375,0.9143446460534765,0.07504007827160497,0.14687168717882979,1.0612163332323064
0.19999999999996376,0.6802558314446323,0.21563294366038266,0.042670307429552946,0.7229261388741852,0.7808551559651533,0.15856381243708717,0.06505204025542617,0.8459071962205795,0.8401971959991275,0.11915529798072888,0.09060032322963359,0.9307975192287611,0.8801602703061229,0.09092265201736294,0.12031601341630736,1.0004762837224301,0.9086327115455548,0.07012369270525132,0.15474554023719692,1.0633782517827517
0.2999999999999634,0.651273546490714,0.19305853452265498,0.045494605266664524,0.6967681517573785,0.7638559721929586,0.14532395994070746,0.06913056500283944,0.8329865371957981,0.8287611054887563,0.1102484693539616,0.09601220430009419,0.9247733097888504,0.8720137105111748,0.08457789523057802,0.12714917524821445,0.9991628857593893,0.9026431699258197,0.06545890969536816,0.16306040866896981,1.0657035785947895
0.39999999999996305,0.6213802429979656,0.17198918204274527,0.04856703439009324,0.6699472773880588,0.7461546795205373,0.13284891578182378,0.07352133059680116,0.8196760101173384,0.8168148025119034,0.10182953269106365,0.10179625292705019,0.9186110554389536,0.8634901745999923,0.0785711831360062,0.13440513450422903,0.9978953091042213,0.8963704929285308,0.061038465339135595,0.17183377840640213,1.068204271334933
0.4999999999999627,0.5907421863349881,0.15244884728162722,0.05190767228426491,0.6426498586192531,0.72778064450376,0.12113172018834495,0.07824642896568107,0.806027073469441,0.8043618839734572,0.09388857157592856,0.10797492130170158,0.9123368052751588,0.8545863505036506,0.07289351656407173,0.14210469355446756,0.9966910440581181,0.8898096259541405,0.05685487280337065,0.18108255410858867,1.0708921800627291
0.5999999999999623,0.5595393169448822,0.13444112332233304,0.05553797698290778,0.61507729392779,0.7087686911614313,0.11016118257748175,0.0833290595292698,0.7920977506907011,0.7914082849167718,0.08641427067551621,0.11457129027194576,0.9059795751887176,0.8453000105489822,0.06753537500805329,0.15026861945998773,0.9955686300089699,0.882956029808488,0.05290046184752639,0.19082282384863075,1.0737788536571187
0.699999999999962,0.5279620989048885,0.11795070534208485,0.05948081932147524,0.5874429182263637,0.6891589625605588,0.09992224760378043,0.08879348679568487,0.7779524493562436,0.7779623366776021,0.07939406611496658,0.12160894303176865,0.8995712797093707,0.8356300697423371,0.06248678954951792,0.15891743869485983,0.994547508437197,0.8758057216859749,0.04916741713468664,0.20106959898222954,1.0768753206682045
0.7999999999999616,0.49620804240848104,0.10294520376736704,0.06376050112462046,0.5599685435331015,0.6689967091237292,0.09039638524303961,0.09466497416746203,0.7636616832911912,0.764034806734841,0.07281429725254462,0.1291118084681639,0.893146615203005,0.8255766391612397,0.0577374144423729,0.16807120091961136,0.993647840080851,0.8683553150969815,0.04564781516006633,0.21183653013228868,1.0801918452292703
0.8999999999999613,0.464478005674099,0.08937721786822717,0.06840275566122832,0.5328807613353274,0.6483320046400332,0.08156199738211467,0.1009696899878934,0.7493016946279265,0.7496389191142596,0.06666035821759364,0.13710397106985076,0.8867428901841103,0.8151410738163547,0.053276596881471794,0.17774921078998884,0.9928902846063435,0.8606020584346205,0.04233365964607505,0.2231356011001808,1.0837376595348012
0.9999999999999609,0.43297239143112853,0.07718658466842732,0.07343472618893664,0.5064071176200652,0.6272193923842032,0.07339483358354215,0.10773458162311435,0.7349539740073175,0.7347903544088172,0.06091684767693084,0.1456094445194185,0.8803997989282357,0.804326014373455,0.04909344452581588,0.18796972749061439,0.9922957418640693,0.8525438718733012,0.039216915272778374,0.23497680352742323,1.0875206754007243
1.0999999999999606,0.4018873577713551,0.06630271936729326,0.07888491789557436,0.4807722756669295,0.6057174651602366,0.0658684090358238,0.11498721322936643,0.7207046783896031,0.7195072287082139,0.055567715413005314,0.15465190647803959,0.8741591351862535,0.7931354221603795,0.04517689039255113,0.1987496325798438,0.9918850547402233,0.8441793822916243,0.0362895396323768,0.24736779626879496,1.0915471785604192
1.1999999999999602,0.3714111625211486,0.05664696818319537,0.08478311804977146,0.45619428057092004,0.583888384449287,0.058954418166847544,0.12275556283502356,0.7066439472843106,0.7038100509780246,0.050596404427769026,0.16425439266308284,0.8680644436411075,0.7815746069271221,0.04151575478546754,0.21010406783000912,0.9916786747571312,0.8355079559149596,0.033543513315918316,0.26031355467549766,1.0958215105904574
1.2999999999999599,0.34172075442190286,0.04813490208811633,0.09116027872833402,0.43288103315023685,0.5617973451209517,0.05262313796889351,0.13106777451599133,0.6928651196369431,0.687721658691359,0.0459859874266243,0.17443894914633332,0.8621606078376923,0.7696502468779494,0.0380988039699115,0.2220460460470097,0.9916962929249591,0.8265297283787592,0.030970868059703616,0.2738160162880183,1.1003457446667775
1.3999999999999595,0.3129787136345632,0.040678489659493944,0.09804835613408694,0.4110270697686501,0.539511993327797,0.046843815737240835,0.13995186180865293,0.6794638551364499,0.6712671317895204,0.04171929668406227,0.1852262428927054,0.8564933746822257,0.7573704005524304,0.0349148053542796,0.23458603934328634,0.9919564398957168,0.8172456319222795,0.028563712897540672,0.2878737307523387,1.105119362674618
1.4999999999999591,0.2853306290116162,0.0341880985310139,0.10548010030496581,0.390810729316582,0.5171018062132535,0.041585036638234874,0.1494353591377113,0.6665371653509649,0.6544736853282096,0.037779046443837005,0.19663513193738794,0.8511088172655975,0.7447445101969805,0.03195257898598214,0.24773155099120744,0.992476061188188,0.8076574194339579,0.026314258283027248,0.30248152303509035,1.1101389424690482
1.5999999999999588,0.25890298104094245,0.028574286976357,0.11348878900365354,0.372391770044596,0.4946374428949065,0.036815067274624136,0.15954491898881779,0.6541823618837244,0.6373705414478439,0.034147947158986613,0.20868219827238013,0.846052739720224,0.7317833963393543,0.029201045216399213,0.2614866787537695,0.9932700750931238,0.7977676850841784,0.024214838163241548,0.3176301801450531,1.1153978652292316
1.6999999999999584,0.23380157836955107,0.023749359345594634,0.12210789983728826,0.3559094782068393,0.4721900768154105,0.032502172184619815,0.1703058538763945,0.642495930691805,0.6199887815857544,0.030808811028145033,0.2213812484734837,0.8413700300592382,0.7184992433547646,0.026649268434399964,0.27585167940925776,0.9943509227640224,0.787579881298559,0.022257930001481574,0.3333061724810733,1.1208860537796324
1.799999999999958,0.2101105734783384,0.019628670802505743,0.13137071526711103,0.3414812887454494,0.449830719964029,0.028614900976487112,0.18174162388550896,0.631572343849538,0.602361180119574,0.027744648432042496,0.23474278931573517,0.8371039694353091,0.7049055758931264,0.02428649681101691,0.29082254596708385,0.9957281218602103,0.7770983318450746,0.02043617276193055,0.3494914215242473,1.1265897533693219
1.8999999999999577,0.18789206055410457,0.0161316775907836,0.14130985621164543,0.32920191676575,0.42762954965150113,0.025122344544369124,0.19387327272789276,0.6215028223793939,0.5845220208902389,0.024938755015744385,0.24877348804136115,0.8332955089316,0.6910172261214236,0.022102198038474352,0.30639061070315704,0.9974078368245807,0.7663282408312161,0.018742382883233377,0.3661631257789654,1.1324913666101815
1.9999999999999574,0.16718623700778634,0.013182738510913117,0.1519567415069456,0.31914297851473195,0.40565524846445766,0.021994359517573003,0.20671881784778026,0.6123740663122379,0.566506898295067,0.022374789296206732,0.263475629470156,0.829982527765223,0.6768502918223805,0.020086091084645208,0.322542188496444,0.9993924803188245,0.7552756974328105,0.017169568280905767,0.3832936565537782,1.1385693539865887
2.099999999999957,0.1480120904303669,0.010711681161813646,0.16334097263832248,0.3113530630686894,0.38397436773458016,0.01920176075130331,0.22029260311289672,0.6042669708474768,0.5483525048619482,0.0200368407995557,0.27884658465430445,0.8271990895162527,0.6624220854794496,0.018228174018879995,0.3392582758834138,1.0016803613628633,0.743947676203892,0.015710940430204046,0.4008505342860676,1.1447982104899597
2.1999999999999567,0.13036855591206864,0.008654152655807601,0.175489645956171,0.30585820186823964,0.3626507243403335,0.01671648226107736,0.23460462595861883,0.5972553502989524,0.5300964074107397,0.01790948884688648,0.2948783081206369,0.8249747155313767,0.6477510745674868,0.016518747996823513,0.356514321620153,1.0042653961876398,0.7323520328469334,0.014359924591532458,0.41879649460694196,1.1511485274538753
2.2999999999999563,0.11423607522488743,0.006951778925620156,0.1884265980594812,0.30266267328436863,0.3417448399300632,0.01451170752779729,0.24965985439963337,0.5914046943296966,0.5117768140738843,0.015977852210335985,0.3115568827261717,0.823333696800056,0.6328568133572636,0.014948437520158064,0.37428008421827264,1.0071368975755361,0.7204974953545434,0.013110168249645948,0.43708965120249665,1.1575871465570402
2.399999999999956,0.09957847980183798,0.005552159476329144,0.20217159415374628,0.3017500739555843,0.32131343073498586,0.012561970550379442,0.2654575529101542,0.58677098364514,0.493432334581968,0.014227629952057952,0.3288621325692126,0.8222944671511806,0.6177598666289885,0.01350820711210221,0.3925195907884502,1.0102794574174387,0.7083936504671426,0.01195554784581665,0.4556837597855565,1.1640774102526992
2.4999999999999556,0.08634511391724431,0.004408725637936706,0.21673947388398151,0.3030845878012258,0.3014089550547592,0.010843229395204435,0.28199063957326354,0.5833995946280227,0.47510173631888586,0.012645133837101863,0.34676732503282515,0.821869061351711,0.6024817257741686,0.012189374570916178,0.41119120951111143,1.01367293528528,0.6960509254258542,0.010890173888786658,0.47452858422721583,1.17057950965307
2.5999999999999552,0.0744731129267685,0.003480490245575063,0.2321392742505633,0.3066123871773318,0.2820792242768281,0.009332914286104055,0.29924509983482606,0.5813243241116541,0.45682369871362827,0.01121731277693716,0.365238982686011,0.8220626813996392,0.5870447178452779,0.01098362098163641,0.43024784513727465,1.0172925629825524,0.6834805650355402,0.009908394535760201,0.4935703622378802,1.1770509272734204
2.699999999999955,0.06388975359821436,0.002731715449101557,0.24837335449133047,0.3122631080895448,0.26336708196679326,0.008009952496894956,0.317199484353802,0.5805665663205952,0.4386365685602531,0.009931769813581237,0.3842368242600168,0.8228733928202699,0.5714719081877546,0.00988299768084866,0.44963726314969504,1.0211091713374496,0.6706946040892632,0.009004797738928483,0.5127523641065244,1.1834469681957875
2.7999999999999545,0.054514799011755266,0.002131523282236092,0.26543655292177604,0.3199513519335313,0.24531015417602975,0.006854772454220059,0.3358245194891275,0.5811346736651573,0.4205781188439063,0.008776772195291382,0.403713851141757,0.8242919699856632,0.5557869973577874,0.00887993038060464,0.4693025437049748,1.025089541062762,0.6577058352420662,0.0081742120561209,0.5320155341140453,1.1897213693561115
2.899999999999954,0.04626276865372814,0.001653470952118985,0.2833154102434901,0.32957817889721824,0.22794067269110307,0.005849289536777991,0.355082858588938,0.5830235312800411,0.4026853135990529,0.007741255124091184,0.4236165917546242,0.8263019053536771,0.5400142130912224,0.007967220665745622,0.4891826614257018,1.0291968745169242,0.644527772458506,0.007411706226199355,0.5512992005634887,1.1958269730219948
2.999999999999954,0.03904507450689598,0.0012751097764515107,0.301987497270315,0.34103257177721097,0.2112853715334463,0.004976876074213599,0.3749290001877573,0.5862143717212036,0.3849940812373628,0.006814819773679481,0.4438855109036964,0.8288795921410592,0.5241781981428698,0.007138045084073008,0.509213181781145,1.0333913799240149,0.6311746101944373,0.006712587610815057,0.5705418371524704,1.2017164473469077
3.0999999999999535,0.032771975448720236,0.0009775435047517655,0.32142088685786063,0.35419286230658087,0.19536545564231733,0.004222318012174986,0.3953093953006575,0.5906748509429749,0.36753909865863954,0.005987726184334852,0.46445558483649907,0.8319946834951386,0.5083038948607463,0.006385952051210175,0.5293270595008831,1.0376309543616293,0.6176611785087809,0.006072399604206802,0.5896818558706901,1.207343034379471
3.199999999999953,0.027354314411393688,0.000744998587704937,0.34157380954840594,0.3689281239597996,0.18019663937193187,0.0035717606270051494,0.4161627601922273,0.5963593995641592,0.35035358830111696,0.005250881640170291,0.4852570357172989,0.8356106240184158,0.49241642739573743,0.005704856791841184,0.5494555195527009,1.0418719469484383,0.6040028943350233,0.005486918111911043,0.6086584099208113,1.2126613042558345
3.2999999999999527,0.02270501488426946,0.0005644159431760221,0.36239452963252794,0.3850995445167974,0.16578925123435972,0.003012645552181059,0.4374206034183174,0.6032098546526772,0.33346913010031576,0.004595825124511732,0.5062162118390071,0.8396853419393229,0.4765409824732759,0.005089034536523318,0.5695289970282078,1.0460699795014836,0.5902157091746355,0.004952147197652246,0.6274121844625105,1.2176278936371459
3.3999999999999524,0.01874032488201116,0.00042507101179234397,0.38382147270239975,0.4025617975844109,0.15214840024872334,0.002533641226850958,0.45900796689902906,0.6111563671477525,0.3169154901119351,0.004014708432285241,0.5272565926843308,0.8441720827962659,0.46070268966954453,0.0045331121886982295,0.589478109127551,1.0501807987970957,0.5763160535051064,0.004464313995375058,0.6458861533271338,1.2222022068322402
3.499999999999952,0.015380806994775731,0.00031822646705215174,0.40578362727090367,0.4211644342656794,0.13927419833523924,0.0021245687023234705,0.4808443707717013,0.6201185691069405,0.3007204673178756,0.003500274495159439,0.5482998914126964,0.849020358730572,0.4449265021402069,0.004032058670116467,0.6092346305644338,1.0541611327046407,0.5623207782235335,0.004019862980441435,0.664026281230034,1.2263470594535675
3.5999999999999517,0.012552082231768291,0.00023681988158030798,0.4282012318674269,0.4407533140991952,0.127162032435431,0.001776324552356101,0.5028449414366918,0.6300069738721228,0.2849097598797653,0.0030458334468543846,0.5692672219923254,0.8541769818720907,0.4292370787446508,0.003581174144894006,0.6287324432792166,1.0579695220238674,0.5482470934723832,0.0036154496905362876,0.6817821533305517,1.230029246802935
3.6999999999999513,0.010185342839891254,0.00017518696296103808,0.4509867457167475,0.46117208855663877,0.11580287945778411,0.0014808024342038983,0.5249216922950738,0.6407245717528579,0.26950685183586165,0.0026452369235104856,0.5900802944519291,0.8595871462877908,0.4136586684932845,0.0031760783130838632,0.6479084323975546,1.061567100890839,0.5341125052168393,0.003247933982880258,0.699107517101726,1.2332200223185654
3.799999999999951,0.00821765501593874,0.00012881964900157694,0.474046086465781,0.48226374148171974,0.10518365674623709,0.0012308146455403124,0.5469849179692785,0.6521685747155156,0.2545329209596907,0.002292851058319334,0.6106625999103495,0.8651955208700403,0.39821499821977024,0.002812697954217791,0.6667033028362132,1.0649183010559833,0.5199347499628525,0.002914372910016505,0.7159607251678878,1.2358954751307403
3.8999999999999506,0.006592076431549132,9.415736705309374e-05,0.49728010350310575,0.5038721799346548,0.09528760054694352,0.0010200148227169636,0.5689446560255671,0.6642322565725106,0.24000676821707412,0.001983528591658512,0.6309405473218157,0.8709473155388898,0.38292916434456703,0.0024872538899785024,0.6850622946604021,1.0679914590049693,0.5057317280213556,0.0026120132918002748,0.7323050718107296,1.2380367998320851
3.9999999999999503,0.005257615843280661,6.840907827665443e-05,0.5205862414247495,0.5258438572680302,0.0860946649015395,0.0008428227326967574,0.5907121659823292,0.6768068308838687,0.22594476897708926,0.0017125804786363164,0.6508445162392437,0.8767892852163329,0.36782352955130815,0.0021962475232309986,0.7029357799713142,1.0707593095226224,0.49152143573693785,0.0023382840563450635,0.7481090199854178,1.2396304557223556
4.09999999999995,0.004169062925354683,4.940330256064662e-05,0.5438603363408745,0.5480293992662292,0.07758193351298204,0.0006943519279095645,0.6122013740792486,0.6897833075922306,0.2123608458566687,0.001475747336003197,0.670309794168498,0.8826706400251667,0.3529196251439669,0.0019364470982754511,0.7202797294195108,1.0731993545634777,0.4773218971084354,0.0020907884176318836,0.7633463196906094,1.2406682167990448
4.1999999999999496,0.003286716050013183,3.5463107964206486e-05,0.5669984791238932,0.5702851951739064,0.06972403739932098,0.0005703408629462725,0.6333302340342771,0.7030542714335981,0.19926646281240779,0.001269171030548355,0.6892773729261599,0.8885438357385677,0.3382380597912381,0.001704873814581065,0.737056042039454,1.075294101830692,0.46315109523428133,0.0018672959523471366,0.7779960221898735,1.2411471174241548
4.299999999999949,0.0025760342902535482,2.5303005681376334e-05,0.5898988751563482,0.5924749094466017,0.062493571554637084,0.0004670879163860553,0.6540219586872528,0.7165155302418899,0.18667063984085208,0.0010893666719786754,0.7076945853718006,0.8943652252126527,0.32379843529592167,0.0014987879135900384,0.7532327376272191,1.0770311729231408,0.4490269040170136,0.0016657346333177614,0.7920423977222271,1.2410693017392407
4.399999999999949,0.002007237683242402,1.79447761510243e-05,0.6124636301457795,0.6144708678290219,0.05586150435545956,0.00038139062141673286,0.6742060846186895,0.730067588974149,0.1745799874138232,0.0009331952354031392,0.7255155714449414,0.9000955588587646,0.3096192699522985,0.0013156748456113476,0.7687840160143601,1.0784032859666586,0.434967020559041,0.0014841828717341299,0.8054747668494747,1.2404417874085159
4.4999999999999485,0.0015548770160852543,1.2649427147515269e-05,0.6346003961127257,0.6361552731288109,0.04979757406414176,0.00031048928590138303,0.693819340929842,0.7436169149939837,0.16299875956150212,0.0007978370023663528,0.7427015700639154,0.9057003296254175,0.2957179299745556,0.001153231611482508,0.7836901920638901,1.0794081220384457,0.42098889867564215,0.001320861615229596,0.8182872574070055,1.2392761560826475
4.599999999999948,0.0011973913067471198,8.86271883582257e-06,0.6562238203245244,0.6574212116312715,0.044270667465799884,0.00025201507627536923,0.7128063036284287,0.7570769710942286,0.15192892432581784,0.0006807659752369188,0.7592210406454802,0.9111499649712981,0.2821105693953223,0.0010093533617016037,0.7979375188386137,1.080048088233936,0.40710968394129676,0.0011741265438641735,0.8304785001425504,1.2375881840838472
4.699999999999948,0.0009166679520167254,6.171957841916154e-06,0.677256751904611,0.6781734198566277,0.039249176410190434,0.00020394254978906012,0.7311198276804028,0.7703690040905933,0.141370250142431,0.0005797253879337161,0.7750496243662294,0.9164198745086604,0.26881207874645807,0.0008821203242095343,0.8115179140612904,1.0803299928077483,0.3933461506719189,0.0010424604011816108,0.8420512765783797,1.2353974272502986
4.799999999999947,0.0006976173681031428,4.2720418437225405e-06,0.6976311749850316,0.6983287923531347,0.034701328792411834,0.00016454654542275016,0.7487212590006513,0.7834225877930632,0.1313204065729332,0.0004927044066718178,0.7901699605013663,0.9214903670742995,0.2558360427455113,0.0007697851210337614,0.8244286066694542,1.0802646494149655,0.37971464122855314,0.00092446549280778,0.8530121324862605,1.2327267737148135
4.899999999999947,0.000527770988056675,2.939012585523315e-06,0.7172888524908367,0.7178166234788934,0.03059549127578509,0.00013236328430676902,0.7655804377987664,0.7961759290745515,0.12177507770089702,0.00041791608773911193,0.8045713770636324,0.9263464547645294,0.24319470712190783,0.0006707605236482284,0.8366717210070068,1.0798664281289145,0.3662310080077792,0.0008188563805496818,0.8633709697173784,1.2296019777251574
4.999999999999947,0.00039690879782128263,2.009637621758209e-06,0.7361816793680769,0.7365785881658982,0.026900441817512055,0.00010615548446513134,0.7816755122825754,0.8085759541000874,0.11272808642662868,0.00035377663535429704,0.8182494774594332,0.9309775638860619,0.23089895462805288,0.000583607687219545,0.8482538160850226,1.0791527707130755,0.35291055846068875,0.0007244527956811186,0.8731406280874546,1.2260511865481434
5.099999999999946,0.0002967202495098853,1.3657823424439997e-06,0.7542717577765924,0.7545684780261023,0.023585610785603506,8.488126084271741e-05,0.796992587427742,0.8205781982133455,0.10417152784584616,0.0002988859813995992,0.8312056460307194,0.9353771738765656,0.21895829019324764,0.0005070248949330391,0.8591853965204899,1.0781436867137375,0.3397680034561079,0.0006401727910620991,0.8823364676949531,1.2221044711510611
5.199999999999946,0.00022050041662058373,9.225498830423007e-07,0.7715312180526248,0.7717517184692454,0.02062129013937397,6.766655844736569e-05,0.8115252372375302,0.8321465273769042,0.09609590987642957,0.0002520096902366431,0.8434464952899702,0.9395424051663998,0.20738083509367755,0.0004398368353442095,0.8694804103813175,1.076861245474995,0.3268174092750311,0.0005650261479606122,0.8909759605539149,1.217793369828946
5.299999999999946,0.00016288165637234897,6.193557042788456e-07,0.7879418179138591,0.7881046995702314,0.017978810773366494,5.378085261398269e-05,0.8252739106894459,0.8432527214628124,0.08849029930381969,0.00021206217580216347,0.8549832765825203,0.94347357588634,0.19617332993072112,0.00038098442820022616,0.8791557473901745,1.0753290773208957,0.31407215349231987,0.0004981080499291135,0.8990782988508419,1.2131504523431618
5.399999999999945,0.00011959980437858952,4.1326606281533174e-07,0.80349435801463,0.8036139578190086,0.01563068868647466,4.261584446663136e-05,0.8382452615899135,0.8538759502763882,0.08134247144798135,0.00017809120464884476,0.8658312740435683,0.9471737454915496,0.18534114613336228,0.00032951520741753004,0.8882307489253364,1.0735718950586985,0.30154488496895293,0.00043859303284798923,0.9066640255683713,1.2082089105373242
5.499999999999945,8.729301725241001e-05,2.740666279477111e-07,0.8181879548136785,0.8182752478309309,0.013550741127558608,3.366688027339748e-05,0.8504514311091614,0.86400217223672,0.07463906171121981,0.00014926364737111175,0.8760091993076866,0.9506482610189064,0.1748883056293904,0.0002845742638717397,0.896726739144723,1.0716150447741133,0.28924748814383006,0.00038572921727419995,0.913754691724988,1.2030021798688182
5.599999999999945,6.333076075060173e-05,1.806412670557478e-07,0.8320292120702314,0.832092542830982,0.01171417428194288,2.6516829287448473e-05,0.8619093092067962,0.8736234834887391,0.06836571734423436,0.00012485243180315742,0.8855386016893215,0.9539043190335559,0.1648175082650667,0.0002453957453516509,0.9046665844629146,1.0694840927279814,0.2771910517787114,0.00033883282653768276,0.9203725431061753,1.1975635948848868
5.699999999999944,4.567007091704767e-05,1.1833408675165913e-07,0.8450313294525339,0.845076999523451,0.010097644398268768,2.0822164702782864e-05,0.8726397978128225,0.8827374422110913,0.06250724786508344,0.00010422464429660216,0.8944433056951899,0.9569505535602734,0.15513016649462896,0.00021129490640203752,0.9120742866280676,1.0672044531226965,0.26538584227368456,0.00029728299159659244,0.9265402381422784,1.1919260804159628
5.799999999999944,3.273604813791575e-05,7.704289517462826e-08,0.8572131852113853,0.8572459212595233,0.008679294512932145,1.630100547933555e-05,0.8826670948592382,0.8913463893721704,0.057047772679480024,8.683072010240434e-05,0.902748884916299,0.959796657595779,0.14582644680991685,0.00018166069682079566,0.9189746128367291,1.064801059646646,0.25384128163397435,0.00026051684149253074,0.9322805975395243,1.1861218791734986
5.8999999999999435,2.3323535181640764e-05,4.9852048378262737e-08,0.8685984207876664,0.868621744322848,0.007438769112454002,1.2722892107519534e-05,0.8920180143268052,0.8994567834392592,0.05197086457814415,7.21946602095791e-05,0.9104821787022781,0.9624530432804222,0.13690531733689082,0.0001559488742312043,0.9253927647369374,1.0622980820738284,0.24256593013230954,0.0002280248763349979,0.937616385397783,1.1801823155300926
5.999999999999943,1.6517039714947224e-05,3.205966792041437e-08,0.8792145571947783,0.8792310742344932,0.006357209186978019,9.900086093139748e-06,0.9007213536521982,0.9070785628391762,0.04725968792487323,5.9905209728872144e-05,0.9176708556461504,0.9649305435710236,0.12836460099017222,0.0001336756233917269,0.9313540868216494,1.0597186878118217,0.23156747367482022,0.00019934661806564336,0.9425701208515206,1.1741375945263408
6.099999999999943,1.162615372807263e-05,2.0490786289961704e-08,0.8890921565266021,0.8891037826803302,0.00541723017638196,7.680200394322156e-06,0.9088073162926821,0.914224546469064,0.042897130494598756,4.9607931891904045e-05,0.9243430258370108,0.9672401563316095,0.1202010335490693,0.0001144116626824454,0.936883813612994,1.0570848471620633,0.22085271584290023,0.00017406653281692996,0.9471639187336393,1.1680166345765395
6.1999999999999424,8.133966459267228e-06,1.3016070221638643e-08,0.898264050231132,0.8982721841975913,0.004602885300993509,5.939985687319904e-06,0.9163069940677856,0.9209098793687791,0.0388659280710808,4.0998111760170985e-05,0.9305269021216898,0.9693928301927706,0.11241032599893919,9.777681647993308e-05,0.9420068541729022,1.0544171801718414,0.21042757454897842,0.00015181021745247492,0.9514193573749797,1.1618469319239582
6.299999999999942,5.656239098317251e-06,8.217144631395001e-09,0.9067646371033057,0.906770293342404,0.003899616709067688,4.580114731811413e-06,0.9232519112369275,0.9271515279459952,0.03514878106627617,3.3814424661438025e-05,0.9362505092308336,0.9713992902971098,0.10498723047003133,8.343503085506132e-05,0.9467476118295653,1.0517348422995967,0.2002970832110217,0.00013224084185958773,0.9553573713934768,1.1556544546044984
6.399999999999942,3.909389499678895e-06,5.155608717721805e-09,0.9146292651605024,0.914633174550002,0.0032941967708558506,3.520823924074712e-06,0.929673630019579,0.9329678267904349,0.03172846257517914,2.7833306020852433e-05,0.9415414385673451,0.9732699011425242,0.09792560910202242,7.108980915371266e-05,0.9511298365592883,1.0490554456613106,0.19046539631914094,0.00011505583773541161,0.9589981671790457,1.1494635634981867
6.499999999999941,2.68560903082804e-06,3.2148093076500572e-09,0.9218936785240439,0.9218963641330747,0.002774661712253712,2.6982870979797013e-06,0.9356034155648537,0.9383780772771074,0.02858791742865463,2.286396149331349e-05,0.9464266456895287,0.9750145631181834,0.0912185051659542,6.048004350744929e-05,0.9551765071812867,1.046395012347241,0.18093579923814807,9.998382395504102e-05,0.962361158723346,1.143296957961494
6.599999999999941,1.8336915571515178e-06,1.992255471705562e-09,0.9285935679648605,0.9285954016564176,0.0023302396174658124,2.061611594328383e-06,0.9410719571031296,0.9434021967205954,0.025710351950286814,1.8743958997147203e-05,0.9509322870184327,0.9766426389687195,0.08485821578586195,5.137621812612014e-05,0.9589097403808621,1.043767956166724,0.17171072206258575,8.678175811871469e-05,0.9654649214591524,1.1371756435217382
6.699999999999941,1.2443900667680197e-06,1.2270089388977112e-09,0.9347641735024612,0.934765417892528,0.0019512746473594467,1.5703604534511584e-06,0.9461091410539816,0.948060415701341,0.023079314259625505,1.5335347287814827e-05,0.9550835920038664,0.9781629062634919,0.07883636561956153,4.3576960300106826e-05,0.9623507235513599,1.0411870891709214,0.16279175731579876,7.523230352901589e-05,0.9683271618460806,1.1311189191618793
6.79999999999994,8.39326150470221e-07,7.510377875163954e-10,0.9404399539534876,0.940440793279638,0.0016291491251440027,1.1925172233029357e-06,0.9507438714045621,0.9523730205297061,0.020678765091800888,1.2521248981101074e-05,0.9589047668716849,0.9795835319634858,0.07314398088131346,3.690591536220644e-05,0.9655196685018578,1.0386636493831714,0.15417968126225157,6.514140063540452e-05,0.9709647005524942,1.1251443818147457
6.89999999999994,5.62660285474692e-07,4.5686265881528243e-10,0.9456543550853405,0.9456549177456259,0.0013562049400258624,9.028213154849141e-07,0.9550039323344878,0.9563601372745136,0.01849313922093687,1.0202879351162153e-05,0.962418926107238,0.9809120653281749,0.06777156311781463,3.120892236785355e-05,0.9684357832092066,1.0362073463270214,0.14587447858263358,5.633603188559544e-05,0.973393467225843,1.1192679458084767
6.99999999999994,3.748870865960541e-07,2.761963990849381e-10,0.950439581519627,0.9504399564067136,0.001125665518094232,6.814120874221175e-07,0.9589158880497242,0.9600415535678184,0.016507397681083558,8.296945717356508e-06,0.9656480479576969,0.9821554456387804,0.06270916218253908,2.635146793683596e-05,0.9711172589644663,1.0338264211470054,0.13787537014446327,4.866216893240072e-05,0.9756285050029656,1.1135038751474289
7.099999999999939,2.4825095523706153e-07,1.6594225993316059e-10,0.9548265283583971,0.9548267766093523,0.0009315594126678706,5.127289318673789e-07,0.9625050148532309,0.9634365742658988,0.014707071072745825,6.733385722768048e-06,0.9686129504434953,0.9833200215162411,0.057946447891200514,2.221639651533991e-05,0.9735812704658546,1.0315277183570553,0.1301808435869679,4.19828912415765e-05,0.9776839830816847,1.1078648266686526
7.199999999999939,1.6338614072797242e-07,9.90836301895115e-11,0.9588445078672747,0.9588446712534154,0.0007686463776096497,3.846226703796418e-07,0.9657952608240533,0.966563907201663,0.013078294325033601,5.453406244249059e-06,0.9713332846325275,0.9844115789575612,0.05347277988232613,1.8701856230873837e-05,0.9758439866363695,1.0293167665186957,0.12278868642801632,3.617666532229613e-05,0.9795732158472157,1.102361902275232
7.2999999999999385,1.0687374718543197e-07,5.879641218342613e-11,0.9625214213765919,0.9625215282503391,0.0006323466098239194,2.8764055781671516e-07,0.9688092287150487,0.9694415753248726,0.011607833352787256,4.407788018911951e-06,0.973827542213757,0.9854353755665443,0.0492772752509375,1.5719460516705475e-05,0.9779205901652307,1.0271978654161682,0.11569602139282953,3.113577404645351e-05,0.9813086872155459,1.0970047086083754
7.399999999999938,6.947941855184325e-08,3.4673930393580576e-11,0.9658834929156019,0.9658835623950205,0.0005186736836415573,2.1445328501901173e-07,0.9715681780474991,0.9720868517311406,0.01028310410478217,3.5554242855395657e-06,0.9761130747108426,0.9863961788156248,0.04534887356940975,1.3192646729165425e-05,0.9798253040046868,1.0251741775740966,0.10889934365905318,2.6764885820984574e-05,0.9829020790191452,1.0918014226781985
7.499999999999938,4.4891952266645774e-08,2.0321522242738865e-11,0.9689555120297051,0.9689555569216574,0.0004241715516893896,1.5939760511507473e-07,0.9740920429152791,0.9745162144669685,0.009092184543542436,2.8620647983812475e-06,0.9782061219810949,0.9872983065246373,0.04167639895704123,1.1055214076183262e-05,0.9815714232630003,1.0232478222200414,0.10239455971048605,2.2979753723229024e-05,0.9843643024132964,1.0867588621237825
7.5999999999999375,2.8827429776612234e-08,1.1836087665528794e-11,0.9717606637540938,0.9717606925815235,0.0003458558550962776,1.1811269551298409e-07,0.9763994622208146,0.9767453180759109,0.008023820129861359,2.299239458158908e-06,0.9801218479256609,0.9881456680555223,0.03824861890805409,9.250024272211554e-06,0.983171351150651,1.0214199700587052,0.09617702749224355,1.9706035089717133e-05,0.9857055314243707,1.0818825589166141
7.699999999999937,1.8397824708138444e-08,6.851186284961841e-12,0.9743200681650359,0.9743200865628606,0.00028115967088671034,8.725217925942275e-08,0.9785078196394686,0.9787889793103554,0.007067423406464712,1.8433385013949533e-06,0.981874381632357,0.9889418050388217,0.03505429963601148,7.727849448690982e-06,0.9846366378177939,1.0196909374538055,0.09024159756325645,1.6878222459215664e-05,0.9869352378913326,1.0771768354545892
7.799999999999937,1.1669392119273425e-08,3.941069692814381e-12,0.9766546797455801,0.9766546914149722,0.0002278837260409894,6.425695342482385e-08,0.9804332909360867,0.9806611746621277,0.006213068286125778,1.4748286982779746e-06,0.9834768624141571,0.9896899307002829,0.03208225774039719,6.446352939559752e-06,0.9859780211010343,1.0180602788414315,0.08458265494764006,1.4438677202299743e-05,0.9880622271686497,1.0726448821162897
7.899999999999936,7.356129039237658e-09,2.25297558387183e-12,0.9787828801327703,0.9787828874888993,0.00018415102542379547,4.7176680340044186e-08,0.982190896414125,0.9823750474395488,0.005451479650834923,1.1775873188790698e-06,0.9849414874522477,0.9903929671030827,0.029321408047795483,5.3691896326757416e-06,0.9872054683581057,1.0165268764059012,0.0791941613944509,1.233675760925479e-05,0.9890946740675521,1.068288835462003
7.999999999999936,4.608589287968812e-09,1.279976125090343e-12,0.9807215331456757,0.980721537754265,0.00014836577374555127,3.453005692488631e-08,0.983794557166183,0.9839429229399286,0.004774018861307794,9.383377457261588e-07,0.9862795609613051,0.9910535798226129,0.026760807525239683,4.4652136236278395e-06,0.9883282186995863,1.015089026224826,0.074069697765476,1.0528033666856729e-05,0.9900401586008243,1.0641098563663003
8.099999999999936,2.869475324018822e-09,7.226441667285144e-13,0.9824877451742513,0.9824877480437266,0.0001191764188248623,2.5195859176818658e-08,0.9852571530478652,0.9853763294666901,0.004172665761192684,7.461725396451513e-07,0.9875015439750109,0.9916742097362036,0.02438969520642098,3.70778190317278e-06,0.9893548250649228,1.0137445202713438,0.06920250628281299,8.97358120066638e-06,0.9909057011844561,1.0601082074672692
8.199999999999935,1.7756245362932077e-09,4.0545344859310717e-13,0.9840954997968465,0.984095501572471,9.544260337868149e-05,1.8328305539938583e-08,0.986590582160107,0.9866860247634857,0.003639997738872025,5.921515104923003e-07,0.9886171040335029,0.9922571017723749,0.022197528112172127,3.0741437732073607e-06,0.990293195686002,1.0124907237981742,0.06458553238184062,7.63934851755188e-06,0.9916977970161862,1.0562833293980267
8.299999999999935,1.091974066724788e-09,2.2615243011614439e-13,0.9855535191383491,0.9855535202303232,7.620578400913125e-05,1.3291562961370573e-08,0.987805819563101,0.9878820253471101,0.003169166382782751,4.6896391825423933e-07,0.9896351641883867,0.9928043305711695,0.020174013184644846,2.544906590795648e-06,0.9911506345855902,1.011324647770235,0.060211465930569474,6.495589125909973e-06,0.9924224494147434,1.052633915345313
8.399999999999935,6.673973595994198e-10,1.2534417948018017e-13,0.9868816957042058,0.9868816963716032,6.066325754583435e-05,9.609255058329325e-09,0.9889129759911132,0.988973639248659,0.0027538722347523192,3.7064533919828335e-07,0.9905639508587877,0.99331782309354,0.018309135289613088,2.103569300748731e-06,0.9919338808313466,1.0102430161209597,0.056072781593047294,5.516354546042379e-06,0.993085201958094,1.0491579835511413
8.499999999999934,4.053835045425558e-10,6.894484982922222e-14,0.988105884215555,0.9881058846209385,4.81453250212871e-05,6.925684137293331e-09,0.9899213545015809,0.9899694998266022,0.0023883381109555124,2.92340986973727e-07,0.9914110401995166,0.9937993783104722,0.016593181373151467,1.7361160195017433e-06,0.9926491463435974,1.0092423277167488,0.05216177813225398,4.679041651467486e-06,0.9936911692990467,1.0458529474313005
8.599999999999934,2.4471225046340805e-10,3.774758283725532e-14,0.989200326987927,0.9892003272326393,3.809532091259005e-05,4.976159706515659e-09,0.9908395057365583,0.9908776010574709,0.0020672814226955216,2.3010839500514635e-07,0.9921834026990163,0.9942506841217118,0.015016760887419434,1.430662688095552e-06,0.9933021521017237,1.008318912989143,0.04847061646652706,3.9639893856247e-06,0.9942450665804746,1.0427156830470017
8.699999999999934,1.468087873490731e-10,2.0539125955565396e-14,0.9901950903820051,0.9901950905288139,3.005223857466266e-05,3.564379902343262e-09,0.9916752813310274,0.9917053335696021,0.0017858858901778074,1.8075334939915422e-07,0.9928874458434929,0.9946733317336707,0.013570822625324386,1.1771505065150123e-06,0.9938981626550755,1.0074689852803997,0.04499135631277684,3.354120096110691e-06,0.9947512373988897,1.0397425937116664
8.799999999999933,8.752931712763257e-11,1.1102230246251565e-14,0.9911024962707481,0.9911024963582774,2.3635690798995412e-05,2.545253896535371e-09,0.992435883848841,0.99245951953964,0.0015397730025998868,1.4169382889228643e-07,0.993529054729783,0.9950688277323829,0.01224666812541908,9.670805093398016e-07,0.9944420188780969,1.0066886870035159,0.04171599126936465,2.834621100622492e-06,0.9952136802953595,1.036929671564724
8.899999999999933,5.186318041694449e-11,5.995204332975845e-15,0.9918848042494678,0.991884804301331,1.8532956065464568e-05,1.8119037381580938e-09,0.9931279148324487,0.9931464477885141,0.0013249735379426975,1.1084746776024446e-07,0.9941136305113697,0.9954386040493124,0.011035961826516116,7.932842370772519e-07,0.994938168939418,1.0059741307659342,0.038636482211306555,2.3926624599379664e-06,0.9956360737676827,1.0342725559789891
8.999999999999932,3.053979291678388e-11,3.219646771412954e-15,0.9925936107284709,0.9925936107590106,1.448787533020468e-05,1.2858650810798622e-09,0.9937574215777446,0.9937719094530748,0.0011378994164628065,8.653871652608558e-08,0.9946461266915958,0.9957840261080586,0.00993073816623713,6.497260006677053e-07,0.9953906974884151,1.0053214356546523,0.03574478889023125,2.017147263999597e-06,0.9960217998254138,1.031766588715645
9.099999999999932,1.7872148205810845e-11,1.6653345369377348e-15,0.9934481663331244,0.9934481663509965,1.129138026545462e-05,9.097277375857971e-10,0.9943299376103264,0.9943412289905919,0.0009753161236141228,6.742245151070136e-08,0.9951310832750596,0.9961063993986737,0.008923405829161735,5.313327342548746e-07,0.9958033530850566,1.0047267589142184,0.03303289965106315,1.6984910640172046e-06,0.9963739661088518,1.029406865759915
9.199999999999932,1.0394018978843178e-11,8.881784197001252e-16,0.9939883880178211,0.9939883880282151,8.773451005805732e-06,6.416270847964256e-10,0.9948505246245612,0.9948592980755671,0.0008343159014223556,5.242128220395159e-08,0.9955726587399548,0.9964069746413772,0.00800674935853185,4.3384788561695586e-07,0.9961795739008799,1.0041863232594117,0.030492859196549538,1.4284273727183106e-06,0.9966954266190564,1.027188285815606
9.299999999999931,6.0075278085491846e-12,4.440892098500626e-16,0.994795235937297,0.9947952359433045,6.7963190615305535e-06,4.511372386772905e-10,0.9953238091265612,0.9953306054456227,0.0007122918725884775,4.0674230872284056e-08,0.9959746600020264,0.9966869518746149,0.0071739283507819,3.537062005509739e-07,0.9965225117481982,1.00369644009898,0.02811679434933112,1.1998364420895413e-06,0.996988801099083,1.025105595448414
9.399999999999931,3.450684182837449e-12,2.220446049250313e-16,0.9954662821805436,0.9954662821839942,5.2487486291719065e-06,3.1621949503346514e-10,0.9957540208761161,0.9957592696247453,0.0006069132290943413,3.149483074338377e-08,0.9963405702981707,0.996947483527265,0.006418474454684686,2.879266276512027e-07,0.9968350545096091,1.0032535289642937,0.02589693777912727,1.0065947810833364e-06,0.997256493124701,1.0231534309038284
9.49999999999993,1.9697576902899527e-12,1.1102230246251565e-16,0.9960266091699473,0.9960266091719171,4.041246691954825e-06,2.209644689443735e-10,0.9961450161025536,0.9961490573492455,0.0005161015870480679,2.4337000081864346e-08,0.9966735751825044,0.9971896767695525,0.005734286396860022,2.340209066531429e-07,0.997119847009521,1.0028541334063812,0.02382564967963474,8.434431206794102e-07,0.9975007069595067,1.0213263566391415
9.59999999999993,1.1173284519827575e-12,1.1102230246251565e-16,0.9930164102858472,0.9930164102869645,3.1020687352167897e-06,1.5392509489231543e-10,0.9965003196832721,0.9965034217520073,0.00043800858208453697,1.8767320475454596e-08,0.9969765866334963,0.9974145952155808,0.005115623253000523,1.8991569616932935e-07,0.9973793104242195,1.00249493367722,0.02189543739581279,7.058707557350274e-07,0.99772346323259,1.0196189006284029
9.69999999999993,6.299405441723138e-13,0.0,1.0,1.00000000000063,2.373902415420126e-06,1.0689293894472485e-10,0.9968231464950703,0.9968255203974857,0.00037099475489765776,1.4442573692541316e-08,0.9972522654581213,0.997623260213019,0.0045570961796906895,1.5388636753765894e-07,0.9976156602955715,1.0021727564752623,0.020098973017243726,5.900143958958992e-07,0.9979266135064045,1.0180255865236483
9.79999999999993,3.5293989952833726e-13,0.0,1.0,1.000000000000353,1.8111259518782674e-06,7.400147161717996e-11,0.9971164300287074,0.9971182411546593,0.00031360975446403927,1.109158587198067e-08,0.9975030420341426,0.9978166517886067,0.004053658815359684,1.2450082798043383e-07,0.9978309232210004,1.00188458203636,0.018429108967153662,4.925698526836442e-07,0.99811185378499,1.0165409627521438
9.89999999999993,1.965094753586527e-13,0.0,1.0,1.0000000000001965,1.3775512774927279e-06,5.1072146511899064e-11,0.9973828347444551,0.9973842122957326,0.00026457386717493314,8.50059023171923e-09,0.9977311353917874,0.9979957092589623,0.0036005965509795512,1.005719464375332e-07,0.9980269523069183,1.0016275488578978,0.01687889162937073,4.1071505507694894e-07,0.9982807370356005,1.0151596286649713


==> Figures/data/Th_pr_curve_PubMed.csv <==
TPR,Precision
0.9992292002599681,0.001051140274780858
0.9991458384342785,0.0010803540573346543
0.9990542553441444,0.0011110456899418814
0.9989537306271788,0.001143299540858517
0.9988434904468189,0.0011772055199533648
0.998722704485142,0.0012128594793576436
0.9985904828578069,0.0012503636450285766
0.9984458729581444,0.0012898270817393786
0.9982878562384998,0.0013313661942192675
0.9981153449380523,0.0013751052673964146
0.9979271787674927,0.0014211770489455495
0.9977221215621568,0.0014697233776120298
0.9974988579164463,0.0015208958610772256
0.9972559898136396,0.0015748566074480733
0.9969920332664874,0.0016317790147987
0.9967054149852925,0.0016918486235662485
0.996394469091484,0.001755264037009022
0.9960574338960051,0.0018222379153752049
0.9956924487631257,0.0018929980499076586
0.9952975510815609,0.001967788523327448
0.9948706733660088,0.002046870963999109
0.994409640513405,0.0021305259015875293
0.9939121672393163,0.002219054232673311
0.9933758557209388,0.0023127788055043517
0.9927981934741317,0.00241204613383025
0.9921765514927682,0.002517228250597117
0.9915081826794286,0.0026287247131779445
0.9907902205970631,0.002746964772782431
0.9900196785717157,0.0028724097217348904
0.9891934491766947,0.003005555433434427
0.9883083041287022,0.0031469351110229083
0.9873608946263631,0.0032971222620884907
0.9863477521613275,0.00345673391813048
0.9852652898316319,0.0036264341190098185
0.9841098041862898,0.003806937684213311
0.9828774776291345,0.003999014294472671
0.9815643814087305,0.004203492909105341
0.9801664792197201,0.004421266546385405
0.9786796314392495,0.004653297456311629
0.9770996000201367,0.00490062271731531
0.9754220540601883,0.005164360290742607
0.9736425760645456,0.0054457155693490135
0.9717566689151506,0.005745988458552077
0.96975976355836,0.006066581031790558
0.9676472274184211,0.00640900580402036
0.965414373540955,0.00677489467011763
0.9630564704667863,0.007166008557732218
0.960568752832432,0.007584247846903556
0.9579464326893219,0.008031663611472404
0.955184711529399,0.00851046973993927
0.9522787930001594,0.00902305599586316
0.9492238962874554,0.009572002080078183
0.9460152701395446,0.010160092758823416
0.9426482075009335,0.010790334123205758
0.9391180607195874,0.01146597104609357
0.935420257286073,0.01219050590238342
0.931550316058223,0.012967718617373196
0.9275038639199812,0.013801688105452174
0.9232766528182575,0.014696815157169404
0.9188645771169228,0.01565784682660615
0.9142636912025489,0.016689902362431883
0.9094702272721948,0.017798500714571806
0.9044806132294902,0.01898958963349145
0.8992914906115153,0.020269576360058536
0.8938997324655662,0.0216453598800285
0.8883024610918601,0.023124364687580817
0.8824970655656158,0.024714575966071288
0.8764812189497808,0.026424576050205494
0.8702528951079913,0.02826358198104953
0.8638103850261897,0.030241483902432816
0.8571523125506981,0.03236888397304085
0.8502776494504938,0.034657135381490185
0.8431857297119649,0.03711838095053353
0.8358762629755673,0.03976559069990436
0.8283493470255479,0.04261259760398856
0.8206054792462906,0.04567413062944162
0.812645566961835,0.04896584396844252
0.8044709365787489,0.05250434119530632
0.7960833414567807,0.05630719286823819
0.7874849684365574,0.06039294587564157
0.7786784429590263,0.0647811225904107
0.7696668327173255,0.06949220765041467
0.7604536497882854,0.07454761993532537
0.7510428511977837,0.07996966706794825
0.7414388378816439,0.08578147954372572
0.7316464520116606,0.09200692140025937
0.7216709726645846,0.09867047419770678
0.7115181098204708,0.10579709101326573
0.7011939966856161,0.11341201718468913
0.6907051803443401,0.1215405746982821
0.6800586107530266,0.13020790743921265
0.6692616280990746,0.13943868503967913
0.658321948556657,0.14925676380803096
0.6472476484803689,0.1596848042302011
0.6360471470869038,0.1707438458289208
0.6247291876837654,0.18245284176015597
0.6133028175126243,0.19482815741981005
0.6017773662832115,0.2078830395046674
0.5901624234815281,0.22162706437205545
0.5784678145435909,0.2360655770957756
0.5667035759928676,0.25119913520622655
0.5548799296459225,0.2670229735873581
0.5430072559965482,0.2835265091978235
0.5310960668937592,0.30069290599010207
0.5191569776334193,0.31849872139642366
0.5072006785869376,0.33691365582507066
0.4952379064933702,0.3559004255744003
0.48327941554337117,0.3754147772887206
0.47133594838475246,0.3954056584845328
0.45941820717989645,0.41581555380381674
0.44753682484494495,0.43658099064360467
0.43570233659954416,0.45763321093747306
0.4239251519539742,0.4788989984863859
0.41221552725775545,0.5003016438238981
0.4005835389303085,0.5217620216513958
0.3890390574899989,0.5431997499171801
0.3775917224929364,0.564534395098587
0.3662509184872752,0.5856866855560674
0.35502575208251275,0.6065796941789662
0.3439250302264638,0.6271399530235364
0.33295723977524516,0.647298466110174
0.3221305284338044,0.6669915917542184
0.31145268713631813,0.6861617723381067
0.3009311339272448,0.7047580967823902
0.29057289939499686,0.7227366886340229
0.2803846137011723,0.7400609201520054
0.27037249523912243,0.7567014595264008
0.26054234094639395,0.7726361641738286
0.2508995182863374,0.7878498375398111
0.24144895890499907,0.8023338700083362
0.23219515396034418,0.8160857863100734
0.22314215111199887,0.8291087223083091
0.21429355315106324,0.8414108534915825
0.20565251824123632,0.8530047959932536
0.1972217617345169,0.8639069988171844
0.1890035595171904,0.8741371434140468
0.18099975283469782,0.883717563915265
0.17321175453735438,0.8926726985652758
0.1656405566827962,0.9010285801236297
0.15828673942547877,0.9088123705711121
0.15115048111859264,0.9160519431788071
0.1442315695493923,0.9227755131724729
0.13752941422518106,0.9290113166280403
0.13104305962406237,0.9347873360267067
0.12477119932206426,0.9401310700143526
0.11871219090636309,0.9450693441841583
0.11286407158306333,0.9496281593985643
0.10722457438734545,0.9538325738637039
0.1017911449037201,0.957706615147088
0.09656095840463896,0.9612732184425695
0.09153093731677409,0.9645541874345608
0.08669776892584702,0.9675701744664527
0.08205792323296868,0.9703406768778906
0.07760767087797305,0.9728840467156575
0.07334310104818476,0.9752175113129329
0.06926013929439423,0.9773572024808633
0.065354565179503,0.9793181924162147
0.06162202968928976,0.9811145346156013
0.05805807233900784,0.9827593083345492
0.05465813791400653,0.9842646654623706
0.05141759278723412,0.9856418787074112
0.04833174076128788,0.9869013903075925
0.04539583838758987,0.9880528605898866
0.04260510972023801,0.9891052157873164
0.039954760467082684,0.9900666947379082
0.03743999150556809,0.9909448941386515
0.035056011735818626,0.9917468120137762
0.0327980502483175,0.9924788893935779
0.03066136778828099,0.993147049932455
0.028641267503454193,0.993756737447445
0.026733104966513932,0.9943129514379161
0.024932297467542885,0.9948202804654325
0.023234332576110295,0.9952829334772637
0.021634775976348664,0.9957047691093953
0.020129278582032506,0.9960893231467371
0.01871358294203196,0.9964398339486757
0.0173835289496298,0.9967592662626477
0.01613505887203326,0.9970503331739877
0.014964221718997472,0.9973155166037224
0.013867176971782413,0.9975570861669005
0.0128401976957071,0.99777711666927
0.011879673061336304,0.9979775042387871
0.010982110300843728,0.9981599812460266
0.010144136127347214,0.9983261299327412
0.00936249764601349,0.9984773952038315
0.008634062786491703,0.9986150960420634
0.007955820286766113,0.9987404364148091
0.007324879258833739,0.9988545148696972
0.006738468366717432,0.9989583337466781
0.006193934647243826,0.9990528072815167
0.005688742003747804,0.999138769322585
0.005220469402440253,0.9992169801366432
0.00478680880059712,0.9992881329530469
0.00438556283501379,0.999352859583857
0.004014642298336923,0.9994117359800346
0.0036720634299437505,0.9994652868956411
0.003355945047012421,0.9995139906052408
0.0030645055403124566,0.9995582827260964
0.00279605975807673,0.9995985600466656
0.0025490158000895935,0.9996351842199575


==> Figures/data/roc_curve_pubmed.csv <==
Recall,Precision
0.99996614,0.00023678182
0.999921,0.00023796737
0.9998985,0.00023947527
0.9998534,0.00024147682
0.99984205,0.0002442318
0.99978566,0.00024812712
0.9997293,0.00025417822
0.99956006,0.00026496762
0.999357,0.00028902804
0.9987704,0.0003707608
0.9953411,0.0026618235
0.9542573,0.008955867
0.8866303,0.015036699
0.8249594,0.02061147
0.7711398,0.025903182
0.72872484,0.031247808
0.6920517,0.036584508
0.6614024,0.04201466
0.6341598,0.047390357
0.61139566,0.05290815
0.591429,0.05836222
0.5730868,0.06367623
0.5557937,0.06884429
0.5403393,0.07404087
0.5265432,0.079351075
0.5132095,0.08468093
0.5015116,0.09000853
0.4907725,0.09529693
0.48040566,0.10043938
0.4703998,0.105498575
0.46119484,0.1106552
0.45299387,0.11571022
0.44544718,0.12097038
0.43755075,0.12593997
0.4299928,0.13105139
0.42276195,0.13593005
0.41559878,0.14076984
0.40857098,0.14561339
0.40225387,0.1502026
0.39657974,0.1550013
0.39152604,0.16010185
0.38563758,0.16486225
0.38048235,0.16952398
0.3754738,0.1741968
0.370296,0.17884833
0.36562586,0.18358539
0.36083162,0.18819204
0.3564096,0.19300668
0.35238245,0.19770385
0.34819737,0.20238267
0.34414765,0.20704164
0.34026712,0.21179907
0.33658966,0.21638046
0.33300245,0.22094981
0.32964084,0.22560024
0.32596335,0.23011316
0.32290632,0.23480052
0.31974778,0.23934172
0.31605902,0.24345484
0.31318247,0.24795035
0.3102608,0.25244376
0.30728275,0.25676313
0.30442876,0.26111987
0.30146196,0.26542714
0.29817933,0.269488
0.29497564,0.27341357
0.29205397,0.27755147
0.28899693,0.28170702
0.28656033,0.28599253
0.28388682,0.2899743
0.2812246,0.29413152
0.27883315,0.2984761
0.2765996,0.3027422
0.27439988,0.30667305
0.27243707,0.3113125
0.2701471,0.31564933
0.2677105,0.31990296
0.26530772,0.32383272
0.26309675,0.3277037
0.2607955,0.33207887
0.25857323,0.33627227
0.25661042,0.34073275
0.25467014,0.34465072
0.25258327,0.3485686
0.25073323,0.3524906
0.24882682,0.35663703
0.24689785,0.36077273
0.24486734,0.36460906
0.24284811,0.36859226
0.24087402,0.37206832
0.23918194,0.37599304
0.23762521,0.38002887
0.23568496,0.38374507
0.23406056,0.38810018
0.23241359,0.39228866
0.2306651,0.39605647
0.2290971,0.4001458
0.22752911,0.40370682
0.22609647,0.40770122
0.2244608,0.41138768
0.22281383,0.415019
0.2214376,0.41888055
0.22005008,0.42256784
0.21843697,0.42606
0.2169028,0.4295224
0.21550402,0.43321693
0.21401498,0.43658957
0.2127854,0.440817
0.21136405,0.44399422
0.20987502,0.4472786
0.20847622,0.4510091
0.20722407,0.4551536
0.20589297,0.45892736
0.20446034,0.46167758
0.20303899,0.4648742
0.2018658,0.4687991
0.20062494,0.4716881
0.19889902,0.4742207
0.1977484,0.47769573
0.19638345,0.48176333
0.19516514,0.485356
0.19399197,0.48868996
0.19276239,0.49191087
0.19152153,0.49559227
0.19041602,0.49918675
0.18949102,0.502904
0.18839681,0.5057078
0.18741539,0.50949126
0.1861294,0.51259744
0.18494496,0.5160529
0.18372665,0.519091
0.18268883,0.52245307
0.18148181,0.5261643
0.18039888,0.5292385
0.17941748,0.5330808
0.17843606,0.53591275
0.17730801,0.5395256
0.17632659,0.5428939
0.17499548,0.54517657
0.17390127,0.5483974
0.17294243,0.55181223
0.17180309,0.55529225
0.17072015,0.55838835
0.16944544,0.5607571
0.16845275,0.56399894
0.16748263,0.5666578
0.16665915,0.5696988
0.16571158,0.57233024
0.16458352,0.5749754
0.1636698,0.5781169
0.16245149,0.5807557
0.1614588,0.58306175
0.1604097,0.58557075
0.15956366,0.5878319
0.15858226,0.59015155
0.15773621,0.593229
0.15690145,0.59654313
0.15596516,0.5988392
0.15506272,0.60152286
0.15416028,0.6040488
0.15307733,0.60615534
0.1522877,0.608629
0.15137397,0.6111491
0.1504828,0.6137284
0.1495578,0.61650777
0.14848615,0.61856204
0.14743705,0.62125677
0.14657973,0.6241414
0.14573368,0.62643653
0.14487636,0.6288498
0.14401904,0.6318108
0.14284587,0.63340336
0.14188701,0.635927
0.14092816,0.6386361
0.13995804,0.6406589
0.13919096,0.64279014
0.13832235,0.64516467
0.13744247,0.64787835
0.1366077,0.65002686
0.13584062,0.6528953
0.13517508,0.65538174
0.134408,0.6570893
0.13368604,0.65956146
0.13288511,0.66168624
0.13181347,0.6632798
0.13111407,0.6660363
0.13030186,0.6683833
0.12936558,0.6706825
0.12868875,0.6734754
0.1280796,0.6765582
0.12723355,0.67876273
0.12648903,0.6810203
0.12600397,0.68322223
0.12537226,0.68495005
0.12463902,0.6870414
0.123871945,0.6891553
0.12318383,0.69157696
0.12240547,0.69379795
0.12188657,0.6964677
0.121153325,0.69844574
0.12048777,0.7000262
0.11991246,0.7022064
0.11920179,0.70437276
0.118412144,0.70634544
0.11769019,0.70818627
0.11711488,0.70988035
0.116528295,0.7114815
0.1158853,0.7132047
0.11510694,0.7148161
0.11453163,0.71676666
0.113956325,0.71905476
0.11338101,0.7211221
0.1128621,0.724108
0.11232064,0.7260464
0.11183558,0.72838145
0.11135051,0.73048174
0.11078648,0.73285574
0.11015477,0.7344314
0.10965843,0.73604906
0.10898159,0.7378752
0.108338594,0.73973656
0.10775201,0.7413271
0.10718798,0.742808
0.1067706,0.7452756
0.106195286,0.746728
0.10559742,0.7482216
0.10501083,0.7495773
0.10446936,0.75103396
0.103950456,0.7528595
0.10345411,0.7550634
0.10296904,0.7564432
0.10251782,0.7581547
0.10198764,0.75949264
0.10161538,0.76093936
0.101028785,0.76208305
0.10048732,0.76437277
0.09987817,0.76591694
0.099336706,0.76720685
0.098964445,0.7687522
0.09836657,0.7696381
0.09787023,0.7707204
0.09743029,0.77247113
0.09697907,0.7732506
0.096572965,0.7754529
0.096065335,0.7770782
0.09572692,0.7788179
0.09517417,0.77968764
0.09475679,0.78125
0.094181485,0.7823276
0.093696415,0.7846212
0.09324519,0.78648907
0.09273757,0.7882827
0.09227507,0.7892706
0.09177872,0.7898262
0.091282375,0.7906977
0.09079731,0.79253644
0.09035737,0.79417014
0.0898159,0.79572254
0.08934212,0.79710144
0.08896986,0.7981986
0.088710405,0.80073315
0.0881915,0.8029992
0.08766131,0.803952
0.08731162,0.8051597
0.0869732,0.8066541
0.086533256,0.8075587
0.086127155,0.80956423
0.08566465,0.81097823
0.08532623,0.81315845
0.08486373,0.81435376
0.08438995,0.8155456
0.083961286,0.8171937
0.08351006,0.81855375
0.08316036,0.82020473
0.08286707,0.8217002
0.08249481,0.8227948
0.08203231,0.82355607
0.08161493,0.82534796
0.081231385,0.8261817
0.08093809,0.82775724
0.08043046,0.8280107
0.08001309,0.8293966
0.07965211,0.83080363
0.07929113,0.8328199
0.078975275,0.8337501
0.078603014,0.83509105
0.07828716,0.83654773
0.07788106,0.83755916
0.07764417,0.838981
0.07720422,0.8401669
0.07684325,0.8419231
0.076459706,0.8433495
0.07614385,0.8440665
0.07579415,0.84451985
0.07539933,0.8458618
0.07501579,0.8472417
0.0746661,0.84848094
0.07442921,0.8497102
0.074045666,0.85025907
0.073797494,0.85193384
0.073549315,0.852845
0.073312424,0.85355926
0.07287248,0.8554025
0.07266943,0.8564212
0.07247766,0.8576959
0.07213925,0.859543
0.07183467,0.86007565
0.0715865,0.8605913
0.07137217,0.86140233
0.071090154,0.86234266
0.07079686,0.8633925
0.07046972,0.86379975
0.07012002,0.8645341
0.06970265,0.86540616
0.0694996,0.8666479
0.069285266,0.86726916
0.069059655,0.86799943
0.068721235,0.8681773
0.06846178,0.8686131
0.06820233,0.86955273
0.06789775,0.8706784
0.06766086,0.87180233
0.06739013,0.8723715
0.06696147,0.873198
0.06666817,0.8740018
0.066352315,0.8747769
0.06608158,0.8760281
0.0657206,0.8763538
0.06546115,0.8773813
0.06526938,0.87826353
0.06500993,0.87890804
0.06486328,0.8800122
0.06453614,0.8806958
0.06431053,0.88127995
0.0640962,0.88216114
0.063904434,0.8839132
0.063611135,0.88510436
0.063408084,0.88547575
0.06305839,0.8860358
0.06277637,0.88741827
0.06246052,0.8881938
0.06225747,0.889444
0.061986733,0.8901669
0.06172728,0.89076996
0.06156935,0.89168435
0.06128734,0.8928513
0.06107301,0.8935468
0.060779713,0.8950166
0.060565382,0.89572906
0.06031721,0.8968467
0.060023915,0.89684814
0.05969678,0.89725333
0.05952757,0.8983657
0.059256837,0.8996403
0.059042506,0.9003957
0.05879433,0.9017301
0.05834311,0.9016736
0.058185183,0.9026951
0.057914447,0.9035551
0.057711396,0.90420645
0.057451945,0.90413636
0.057215054,0.90555257
0.057023283,0.9064013
0.056921758,0.9073908
0.05676383,0.90781164
0.056470536,0.91001636
0.056233644,0.910336
0.05597419,0.9101247
0.055658333,0.9111727
0.055297356,0.9130192
0.055139426,0.91364485
0.054846134,0.913738
0.054643083,0.91396224
0.054485153,0.9145995
0.054361068,0.9158115
0.054112896,0.91580755
0.053864725,0.91615504
0.05354887,0.91640925
0.053165328,0.9165694
0.052917156,0.9167481
0.05262386,0.91650295
0.05235313,0.91719365
0.052127514,0.91887057
0.051890623,0.9187138
0.05163117,0.9196303
0.05142812,0.9200807
0.05124763,0.92075396
0.05099946,0.9213369
0.050897934,0.9228881
0.050604638,0.9228554
0.050390307,0.9236973
0.050164696,0.92434007
0.049961645,0.92424875
0.049769875,0.9247537
0.049589388,0.9252789
0.049296092,0.92545533
0.049194567,0.92550933
0.049002796,0.926226
0.04882231,0.92716366
0.04869822,0.92798793
0.048529014,0.92815536
0.048292123,0.9286334
0.048168037,0.92906874
0.04787474,0.9296824
0.047739375,0.93072355
0.047525045,0.9320797
0.047321994,0.9328441
0.047096383,0.93296087
0.046938453,0.9337971
0.046724122,0.9341452
0.04645339,0.935059
0.04630674,0.9357192
0.046193935,0.93685657
0.04602473,0.9381467
0.04584424,0.93900186
0.045675028,0.9394432
0.045471977,0.93962705
0.04512228,0.9398496
0.04490795,0.9409123
0.044750024,0.94138587
0.044569533,0.9420601
0.044411607,0.9423169
0.044231117,0.94209516
0.044163432,0.94246507
0.04408447,0.9430502
0.0438927,0.9430441
0.04375733,0.94333655
0.043576844,0.94403714
0.043418914,0.9459327
0.043215863,0.94709516
0.043024097,0.9478131
0.042843606,0.9478413
0.04270824,0.9483968
0.04249391,0.9483887
0.04235854,0.9491911
0.042223174,0.94903654
0.041963723,0.94922173
0.041771952,0.9497307
0.04155762,0.95046437
0.041433536,0.9510616
0.04130945,0.95092183
0.04109512,0.95142335
0.041004874,0.95132166
0.040880788,0.95168066
0.040767983,0.9520548
0.040564932,0.95182633
0.040294196,0.9522794
0.040068585,0.9527897
0.03991066,0.95261174
0.03969633,0.9526259
0.039583523,0.9530147
0.039448153,0.9536406
0.03916614,0.95384616
0.039064616,0.95531034
0.03900821,0.9563053
0.038872845,0.9564252
0.03877132,0.957115
0.03859083,0.9577268
0.038263693,0.9573808
0.038083207,0.95800227
0.03799296,0.9584519
0.03782375,0.9596451
0.0375643,0.95993084
0.037462775,0.96038175
0.03738381,0.9605797
0.037259724,0.9612922
0.037113078,0.9617071
0.036898747,0.96205884
0.03643624,0.96188205
0.036278315,0.96201015
0.03618807,0.9624962
0.036041424,0.96263933
0.035894774,0.96249247
0.035736848,0.9623329
0.03560148,0.9621951
0.03542099,0.9620098
0.035296906,0.96306556
0.03520666,0.96297437
0.03503745,0.9631008
0.034552388,0.96260214
0.034394458,0.9636536
0.034259092,0.96443313
0.034101166,0.964582
0.03386427,0.9643431
0.033695064,0.9644818
0.03357098,0.9643552
0.033367928,0.96477497
0.033153597,0.9645553
0.03302951,0.9644269
0.032961827,0.96467483
0.03283774,0.9655058
0.032713655,0.9653795
0.032544445,0.9661755
0.03242036,0.96637523
0.032296274,0.9662504
0.032138344,0.9664179
0.031980418,0.9669168
0.031743526,0.9676754
0.03150663,0.96777546
0.031337425,0.96794426


==> Figures/sweep_r_CiteSeer.csv <==
,0.1,0.2,0.3,0.4,0.5
10,65.66,68.58,70.08,71.11,71.74
30,65.8,68.7,70.19,71.06,71.9
50,66.09,69.08,70.44,71.48,72.04
70,66.08,69.06,70.58,71.5,72.27
90,66.31,69.23,70.75,71.68,72.32
110,66.3,69.23,70.71,71.67,72.53
130,66.3,69.51,70.74,71.86,72.57
150,66.31,69.56,70.95,71.95,72.63
170,66.38,69.71,71.17,71.98,72.79
190,66.56,69.49,71.23,72.22,72.78
210,66.49,69.84,71.34,72.2,72.9


==> Figures/sweep_r_Photo.csv <==
,0.1,0.2,0.3,0.4,0.5
10,89.71,90.58,91.1,91.25,91.56
30,90.56,91.52,91.95,92.18,92.44
50,90.83,91.97,92.34,92.57,92.74
70,91.22,92.2,92.64,92.95,93.22
90,91.07,92.12,92.6,92.94,93.18
110,91.04,91.91,92.37,92.76,92.92
130,91.23,92.17,92.73,92.95,93.17
150,91.42,92.48,92.91,93.23,93.42
170,91.73,92.57,92.98,93.34,93.53
190,91.9,92.56,93.03,93.32,93.46
210,91.9,92.65,93.08,93.21,93.48


==> Figures/sweep_r_chameleon.csv <==
,0.1,0.2,0.3,0.4,0.5
10,43.09,47.39,50.24,52.02,53.24
30,49.63,56.27,59.13,61.89,63.95
50,50.81,58.15,61.9,64.37,66.68
70,51.94,58.71,63.15,65.7,67.44
90,51.87,58.69,62.97,65.89,67.98
110,51.99,58.75,63.7,66.18,67.83
130,51.77,58.81,63.16,66.3,68.44
150,51.66,59.21,63.12,66.12,68.25
170,51.47,59.4,63.29,65.95,67.81
190,52.16,59.45,63.55,66.23,67.91
210,53.2,60.13,64.2,66.67,68.23

